Control of Networked Systems by Clustering: The Degree of Freedom Concept

We address the problem of local flux redistribution in networked systems. The aim is to detect a suitable cluster which is able to locally adsorb a disturbance by means of an appropriate redistribution of control load among its nodes, such that no external node is affected. Traditional clustering measures are not suitable for our purpose, since they do not explicitly take into account the structural conditions for disturbance containment. We propose a new measure based on the concept of degree of freedom for a cluster, and we introduce a heuristic procedure to quickly select a set of nodes according to this measure. Finally, we show an application of the method in the context of DC microgrids voltage control.

==> README.txt <==
INSTALLING THE IFACCONF LATEX PACKAGE
=====================================

1. Unzip the ifacconf_latex.zip archive into a folder (directory) of your convenience.

2. Copy the ifaconf.cls file to a directory where latex can find it (see your local installation documentation for the details). 

3. Test the class file by processing the sample file twice:

pdflatex ifaconf.tex   
pdflatex ifaconf.tex  # run twice to solve cross-references

You should obtain as a result a file named ifaconf.pdf. It should look the same as the provided ifaconf_sample.pdf. This file also contains some guidelines about using the ifaconf.cls LaTeX class.

Alternatively, you can generate a PDF file using latex and ghostscript:

latex ifacconf.tex
latex ifacconf.tex    # run twice to solve cross-references
dvips -Ppdf -G0 -ta4 ifacconf
ps2pdf -dCompatibilityLevel=1.4 -dMaxSubsetPct=100 -dSubsetFonts=true \
       -dEmbedAllFonts=true -sPAPERSIZE=a4 ifacconf.ps ifaconf.pdf

4. In particular, check the ifacconf.pdf file you have produced for:

- Page size: A4 paper size is required for all IFAC event papers.
- Font usage: you should not have any type 3 fonts nor Asian fonts. All the fonts must be embedded in the PDF file.

The simplest way to check the PDF file is to use Acrobat Reader (freely downloadable from http://www.adobe.com) and open the File->Properties Window.

If the file size or fonts are incorrect, check your LaTeX configuration for  appropriate settings. 

==> Simulation_D1.dat <==
0,0.1
0.001,0.1
0.002,0.52409
0.003,0.9
0.004,0.9
0.005,0.9
0.006,0.9
0.007,0.9
0.008,0.9
0.009,0.9
0.01,0.9
0.011,0.9
0.012,0.9
0.013,0.9
0.014,0.9
0.015,0.9
0.016,0.9
0.017,0.9
0.018,0.9
0.019,0.9
0.02,0.9
0.021,0.9
0.022,0.9
0.023,0.9
0.024,0.9
0.025,0.9
0.026,0.9
0.027,0.9
0.028,0.8151
0.029,0.2547
0.03,0.1
0.031,0.1
0.032,0.1
0.033,0.1
0.034,0.1
0.035,0.1
0.036,0.1
0.037,0.1
0.038,0.1
0.039,0.1
0.04,0.1
0.041,0.1
0.042,0.1
0.043,0.1
0.044,0.1
0.045,0.1
0.046,0.1
0.047,0.1
0.048,0.1
0.049,0.1
0.05,0.1
0.051,0.1
0.052,0.1
0.053,0.1
0.054,0.1
0.055,0.1
0.056,0.1
0.057,0.1
0.058,0.1
0.059,0.1
0.06,0.1
0.061,0.1
0.062,0.1
0.063,0.1
0.064,0.1
0.065,0.1
0.066,0.1
0.067,0.1
0.068,0.1
0.069,0.1
0.07,0.1
0.071,0.1
0.072,0.1
0.073,0.1
0.074,0.1
0.075,0.1
0.076,0.1
0.077,0.1
0.078,0.1
0.079,0.1
0.08,0.1
0.081,0.1
0.082,0.1
0.083,0.1
0.084,0.1
0.085,0.1
0.086,0.1
0.087,0.1
0.088,0.1
0.089,0.1
0.09,0.1
0.091,0.1
0.092,0.1
0.093,0.1
0.094,0.1
0.095,0.1
0.096,0.1
0.097,0.1
0.098,0.1
0.099,0.1
0.1,0.1
0.101,0.1
0.102,0.1
0.103,0.1
0.104,0.1
0.105,0.1
0.106,0.1
0.107,0.1
0.108,0.1
0.109,0.1
0.11,0.1
0.111,0.1
0.112,0.1
0.113,0.1
0.114,0.25537
0.115,0.66762
0.116,0.9
0.117,0.9
0.118,0.9
0.119,0.9
0.12,0.9
0.121,0.9
0.122,0.9
0.123,0.9
0.124,0.9
0.125,0.9
0.126,0.9
0.127,0.9
0.128,0.9
0.129,0.9
0.13,0.9
0.131,0.9
0.132,0.9
0.133,0.9
0.134,0.9
0.135,0.9
0.136,0.9
0.137,0.9
0.138,0.9
0.139,0.9
0.14,0.9
0.141,0.9
0.142,0.57754
0.143,0.26971
0.144,0.1
0.145,0.1
0.146,0.1
0.147,0.1
0.148,0.1
0.149,0.1
0.15,0.1
0.151,0.1
0.152,0.1
0.153,0.1
0.154,0.1
0.155,0.1
0.156,0.1
0.157,0.1
0.158,0.1
0.159,0.1
0.16,0.1
0.161,0.1
0.162,0.1
0.163,0.1
0.164,0.1
0.165,0.1
0.166,0.1
0.167,0.1
0.168,0.1
0.169,0.1
0.17,0.1
0.171,0.1
0.172,0.1
0.173,0.14757
0.174,0.42591
0.175,0.65083
0.176,0.82519
0.177,0.9
0.178,0.9
0.179,0.9
0.18,0.9
0.181,0.9
0.182,0.9
0.183,0.9
0.184,0.9
0.185,0.9
0.186,0.9
0.187,0.9
0.188,0.9
0.189,0.9
0.19,0.9
0.191,0.9
0.192,0.9
0.193,0.9
0.194,0.9
0.195,0.86104
0.196,0.71068
0.197,0.58202
0.198,0.47601
0.199,0.39237
0.2,0.32994
0.201,0.28693
0.202,0.26115
0.203,0.25016
0.204,0.25146
0.205,0.26257
0.206,0.28118
0.207,0.30512
0.208,0.3325
0.209,0.36165
0.21,0.3912
0.211,0.42001
0.212,0.44722
0.213,0.47217
0.214,0.49443
0.215,0.51375
0.216,0.53001
0.217,0.54325
0.218,0.55359
0.219,0.56123
0.22,0.56643
0.221,0.56947
0.222,0.57067
0.223,0.57034
0.224,0.56878
0.225,0.5663
0.226,0.56314
0.227,0.55956
0.228,0.55577
0.229,0.55194
0.23,0.54822
0.231,0.54473
0.232,0.54154
0.233,0.53873
0.234,0.53633
0.235,0.53435
0.236,0.53279
0.237,0.53165
0.238,0.53088
0.239,0.53046
0.24,0.53035
0.241,0.53049
0.242,0.53086
0.243,0.53139
0.244,0.53206
0.245,0.53281
0.246,0.53362
0.247,0.53446
0.248,0.53528
0.249,0.53608
0.25,0.53684
0.251,0.53753
0.252,0.53816
0.253,0.53872
0.254,0.5392
0.255,0.5396
0.256,0.53993
0.257,0.54019
0.258,0.54038
0.259,0.54053
0.26,0.54062
0.261,0.54067
0.262,0.54069
0.263,0.54068
0.264,0.54065
0.265,0.54061
0.266,0.54056
0.267,0.5405
0.268,0.54045
0.269,0.5404
0.27,0.54036
0.271,0.54032
0.272,0.54029
0.273,0.54028
0.274,0.54027
0.275,0.54027
0.276,0.54029
0.277,0.54031
0.278,0.54033
0.279,0.54037
0.28,0.54041
0.281,0.54045
0.282,0.54049
0.283,0.54054
0.284,0.54059
0.285,0.54063
0.286,0.54068
0.287,0.54072
0.288,0.54077
0.289,0.54081
0.29,0.54084
0.291,0.54088
0.292,0.54091
0.293,0.54094
0.294,0.54097
0.295,0.54099
0.296,0.54101
0.297,0.54103
0.298,0.54105
0.299,0.54107
0.3,0.54108
0.301,0.5411
0.302,0.54111
0.303,0.54112
0.304,0.54113
0.305,0.54114
0.306,0.54116
0.307,0.54117
0.308,0.54118
0.309,0.54119
0.31,0.5412
0.311,0.54121
0.312,0.54122
0.313,0.54123
0.314,0.54124
0.315,0.54125
0.316,0.54126
0.317,0.54127
0.318,0.54128
0.319,0.54129
0.32,0.5413
0.321,0.54131
0.322,0.54132
0.323,0.54133
0.324,0.54134
0.325,0.54134
0.326,0.54135
0.327,0.54136
0.328,0.54137
0.329,0.54138
0.33,0.54139
0.331,0.54139
0.332,0.5414
0.333,0.54141
0.334,0.54141
0.335,0.54142
0.336,0.54143
0.337,0.54143
0.338,0.54144
0.339,0.54144
0.34,0.54145
0.341,0.54145
0.342,0.54146
0.343,0.54147
0.344,0.54147
0.345,0.54148
0.346,0.54148
0.347,0.54148
0.348,0.54149
0.349,0.54149
0.35,0.5415
0.351,0.5415
0.352,0.54151
0.353,0.54151
0.354,0.54152
0.355,0.54152
0.356,0.54152
0.357,0.54153
0.358,0.54153
0.359,0.54153
0.36,0.54154
0.361,0.54154
0.362,0.54155
0.363,0.54155
0.364,0.54155
0.365,0.54156
0.366,0.54156
0.367,0.54156
0.368,0.54156
0.369,0.54157
0.37,0.54157
0.371,0.54157
0.372,0.54158
0.373,0.54158
0.374,0.54158
0.375,0.54158
0.376,0.54159
0.377,0.54159
0.378,0.54159
0.379,0.54159
0.38,0.5416
0.381,0.5416
0.382,0.5416
0.383,0.5416
0.384,0.5416
0.385,0.54161
0.386,0.54161
0.387,0.54161
0.388,0.54161
0.389,0.54161
0.39,0.54162
0.391,0.54162
0.392,0.54162
0.393,0.54162
0.394,0.54162
0.395,0.54162
0.396,0.54163
0.397,0.54163
0.398,0.54163
0.399,0.54163
0.4,0.54163
0.401,0.54163
0.402,0.54164
0.403,0.54164
0.404,0.54164
0.405,0.54164
0.406,0.54164
0.407,0.54164
0.408,0.54164
0.409,0.54164
0.41,0.54165
0.411,0.54165
0.412,0.54165
0.413,0.54165
0.414,0.54165
0.415,0.54165
0.416,0.54165
0.417,0.54165
0.418,0.54165
0.419,0.54166
0.42,0.54166
0.421,0.54166
0.422,0.54166
0.423,0.54166
0.424,0.54166
0.425,0.54166
0.426,0.54166
0.427,0.54166
0.428,0.54166
0.429,0.54166
0.43,0.54166
0.431,0.54167
0.432,0.54167
0.433,0.54167
0.434,0.54167
0.435,0.54167
0.436,0.54167
0.437,0.54167
0.438,0.54167
0.439,0.54167
0.44,0.54167
0.441,0.54167
0.442,0.54167
0.443,0.54167
0.444,0.54167
0.445,0.54167
0.446,0.54167
0.447,0.54168
0.448,0.54168
0.449,0.54168
0.45,0.54168
0.451,0.54168
0.452,0.54168
0.453,0.54168
0.454,0.54168
0.455,0.54168
0.456,0.54168
0.457,0.54168
0.458,0.54168
0.459,0.54168
0.46,0.54168
0.461,0.54168
0.462,0.54168
0.463,0.54168
0.464,0.54168
0.465,0.54168
0.466,0.54168
0.467,0.54168
0.468,0.54168
0.469,0.54168
0.47,0.54169
0.471,0.54169
0.472,0.54169
0.473,0.54169
0.474,0.54169
0.475,0.54169
0.476,0.54169
0.477,0.54169
0.478,0.54169
0.479,0.54169
0.48,0.54169
0.481,0.54169
0.482,0.54169
0.483,0.54169
0.484,0.54169
0.485,0.54169
0.486,0.54169
0.487,0.54169
0.488,0.54169
0.489,0.54169
0.49,0.54169
0.491,0.54169
0.492,0.54169
0.493,0.54169
0.494,0.54169
0.495,0.54169
0.496,0.54169
0.497,0.54169
0.498,0.54169
0.499,0.54169
0.5,0.54169
0.501,0.54169
0.502,0.54169
0.503,0.54169
0.504,0.54169
0.505,0.54169
0.506,0.54169
0.507,0.54169
0.508,0.54169
0.509,0.54169
0.51,0.54169
0.511,0.54169
0.512,0.54169
0.513,0.54169
0.514,0.54169
0.515,0.54169
0.516,0.54169
0.517,0.54169
0.518,0.54169
0.519,0.54169
0.52,0.54169
0.521,0.5417
0.522,0.5417
0.523,0.5417
0.524,0.5417
0.525,0.5417
0.526,0.5417
0.527,0.5417
0.528,0.5417
0.529,0.5417
0.53,0.5417
0.531,0.5417
0.532,0.5417
0.533,0.5417
0.534,0.5417
0.535,0.5417
0.536,0.5417
0.537,0.5417
0.538,0.5417
0.539,0.5417
0.54,0.5417
0.541,0.5417
0.542,0.5417
0.543,0.5417
0.544,0.5417
0.545,0.5417
0.546,0.5417
0.547,0.5417
0.548,0.5417
0.549,0.5417
0.55,0.5417
0.551,0.5417
0.552,0.5417
0.553,0.5417
0.554,0.5417
0.555,0.5417
0.556,0.5417
0.557,0.5417
0.558,0.5417
0.559,0.5417
0.56,0.5417
0.561,0.5417
0.562,0.5417
0.563,0.5417
0.564,0.5417
0.565,0.5417
0.566,0.5417
0.567,0.5417
0.568,0.5417
0.569,0.5417
0.57,0.5417
0.571,0.5417
0.572,0.5417
0.573,0.5417
0.574,0.5417
0.575,0.5417
0.576,0.5417
0.577,0.5417
0.578,0.5417
0.579,0.5417
0.58,0.5417
0.581,0.5417
0.582,0.5417
0.583,0.5417
0.584,0.5417
0.585,0.5417
0.586,0.5417
0.587,0.5417
0.588,0.5417
0.589,0.5417
0.59,0.5417
0.591,0.5417
0.592,0.5417
0.593,0.5417
0.594,0.5417
0.595,0.5417
0.596,0.5417
0.597,0.5417
0.598,0.5417
0.599,0.5417
0.6,0.5417
0.601,0.58113
0.602,0.60859
0.603,0.62567
0.604,0.63393
0.605,0.63484
0.606,0.62981
0.607,0.62016
0.608,0.6071
0.609,0.59172
0.61,0.57499
0.611,0.55778
0.612,0.54079
0.613,0.52461
0.614,0.50972
0.615,0.49645
0.616,0.48505
0.617,0.47564
0.618,0.46828
0.619,0.46294
0.62,0.45953
0.621,0.4579
0.622,0.45788
0.623,0.45926
0.624,0.46182
0.625,0.46534
0.626,0.46961
0.627,0.4744
0.628,0.47952
0.629,0.4848
0.63,0.49008
0.631,0.49523
0.632,0.50014
0.633,0.50473
0.634,0.50894
0.635,0.51272
0.636,0.51606
0.637,0.51896
0.638,0.52141
0.639,0.52344
0.64,0.52508
0.641,0.52636
0.642,0.52733
0.643,0.52803
0.644,0.52849
0.645,0.52877
0.646,0.52891
0.647,0.52893
0.648,0.52888
0.649,0.52878
0.65,0.52866
0.651,0.52854
0.652,0.52844
0.653,0.52836
0.654,0.52833
0.655,0.52833
0.656,0.52839
0.657,0.52849
0.658,0.52863
0.659,0.52882
0.66,0.52904
0.661,0.52929
0.662,0.52957
0.663,0.52986
0.664,0.53017
0.665,0.53048
0.666,0.5308
0.667,0.53111
0.668,0.53141
0.669,0.5317
0.67,0.53198
0.671,0.53225
0.672,0.53249
0.673,0.53272
0.674,0.53293
0.675,0.53312
0.676,0.5333
0.677,0.53346
0.678,0.5336
0.679,0.53373
0.68,0.53385
0.681,0.53396
0.682,0.53405
0.683,0.53414
0.684,0.53422
0.685,0.5343
0.686,0.53437
0.687,0.53443
0.688,0.53449
0.689,0.53456
0.69,0.53461
0.691,0.53467
0.692,0.53473
0.693,0.53479
0.694,0.53484
0.695,0.5349
0.696,0.53495
0.697,0.535
0.698,0.53506
0.699,0.53511
0.7,0.53516
0.701,0.53521
0.702,0.53526
0.703,0.53531
0.704,0.53536
0.705,0.5354
0.706,0.53545
0.707,0.53549
0.708,0.53553
0.709,0.53558
0.71,0.53561
0.711,0.53565
0.712,0.53569
0.713,0.53572
0.714,0.53576
0.715,0.53579
0.716,0.53582
0.717,0.53585
0.718,0.53588
0.719,0.53591
0.72,0.53593
0.721,0.53596
0.722,0.53598
0.723,0.53601
0.724,0.53603
0.725,0.53605
0.726,0.53608
0.727,0.5361
0.728,0.53612
0.729,0.53614
0.73,0.53616
0.731,0.53618
0.732,0.5362
0.733,0.53622
0.734,0.53624
0.735,0.53625
0.736,0.53627
0.737,0.53629
0.738,0.53631
0.739,0.53632
0.74,0.53634
0.741,0.53635
0.742,0.53637
0.743,0.53638
0.744,0.5364
0.745,0.53641
0.746,0.53642
0.747,0.53644
0.748,0.53645
0.749,0.53646
0.75,0.53648
0.751,0.53649
0.752,0.5365
0.753,0.53651
0.754,0.53652
0.755,0.53653
0.756,0.53654
0.757,0.53655
0.758,0.53656
0.759,0.53657
0.76,0.53658
0.761,0.53659
0.762,0.5366
0.763,0.53661
0.764,0.53662
0.765,0.53663
0.766,0.53664
0.767,0.53665
0.768,0.53665
0.769,0.53666
0.77,0.53667
0.771,0.53668
0.772,0.53668
0.773,0.53669
0.774,0.5367
0.775,0.53671
0.776,0.53671
0.777,0.53672
0.778,0.53673
0.779,0.53673
0.78,0.53674
0.781,0.53674
0.782,0.53675
0.783,0.53676
0.784,0.53676
0.785,0.53677
0.786,0.53677
0.787,0.53678
0.788,0.53678
0.789,0.53679
0.79,0.53679
0.791,0.5368
0.792,0.5368
0.793,0.53681
0.794,0.53681
0.795,0.53682
0.796,0.53682
0.797,0.53682
0.798,0.53683
0.799,0.53683
0.8,0.53684
0.801,0.53684
0.802,0.53684
0.803,0.53685
0.804,0.53685
0.805,0.53686
0.806,0.53686
0.807,0.53686
0.808,0.53687
0.809,0.53687
0.81,0.53687
0.811,0.53687
0.812,0.53688
0.813,0.53688
0.814,0.53688
0.815,0.53689
0.816,0.53689
0.817,0.53689
0.818,0.53689
0.819,0.5369
0.82,0.5369
0.821,0.5369
0.822,0.5369
0.823,0.53691
0.824,0.53691
0.825,0.53691
0.826,0.53691
0.827,0.53692
0.828,0.53692
0.829,0.53692
0.83,0.53692
0.831,0.53692
0.832,0.53693
0.833,0.53693
0.834,0.53693
0.835,0.53693
0.836,0.53693
0.837,0.53694
0.838,0.53694
0.839,0.53694
0.84,0.53694
0.841,0.53694
0.842,0.53694
0.843,0.53695
0.844,0.53695
0.845,0.53695
0.846,0.53695
0.847,0.53695
0.848,0.53695
0.849,0.53695
0.85,0.53696
0.851,0.53696
0.852,0.53696
0.853,0.53696
0.854,0.53696
0.855,0.53696
0.856,0.53696
0.857,0.53696
0.858,0.53697
0.859,0.53697
0.86,0.53697
0.861,0.53697
0.862,0.53697
0.863,0.53697
0.864,0.53697
0.865,0.53697
0.866,0.53697
0.867,0.53697
0.868,0.53698
0.869,0.53698
0.87,0.53698
0.871,0.53698
0.872,0.53698
0.873,0.53698
0.874,0.53698
0.875,0.53698
0.876,0.53698
0.877,0.53698
0.878,0.53698
0.879,0.53698
0.88,0.53698
0.881,0.53699
0.882,0.53699
0.883,0.53699
0.884,0.53699
0.885,0.53699
0.886,0.53699
0.887,0.53699
0.888,0.53699
0.889,0.53699
0.89,0.53699
0.891,0.53699
0.892,0.53699
0.893,0.53699
0.894,0.53699
0.895,0.53699
0.896,0.53699
0.897,0.53699
0.898,0.537
0.899,0.537
0.9,0.537
0.901,0.537
0.902,0.537
0.903,0.537
0.904,0.537
0.905,0.537
0.906,0.537
0.907,0.537
0.908,0.537
0.909,0.537
0.91,0.537
0.911,0.537
0.912,0.537
0.913,0.537
0.914,0.537
0.915,0.537
0.916,0.537
0.917,0.537
0.918,0.537
0.919,0.537
0.92,0.537
0.921,0.537
0.922,0.537
0.923,0.537
0.924,0.537
0.925,0.537
0.926,0.537
0.927,0.53701
0.928,0.53701
0.929,0.53701
0.93,0.53701
0.931,0.53701
0.932,0.53701
0.933,0.53701
0.934,0.53701
0.935,0.53701
0.936,0.53701
0.937,0.53701
0.938,0.53701
0.939,0.53701
0.94,0.53701
0.941,0.53701
0.942,0.53701
0.943,0.53701
0.944,0.53701
0.945,0.53701
0.946,0.53701
0.947,0.53701
0.948,0.53701
0.949,0.53701
0.95,0.53701
0.951,0.53701
0.952,0.53701
0.953,0.53701
0.954,0.53701
0.955,0.53701
0.956,0.53701
0.957,0.53701
0.958,0.53701
0.959,0.53701
0.96,0.53701
0.961,0.53701
0.962,0.53701
0.963,0.53701
0.964,0.53701
0.965,0.53701
0.966,0.53701
0.967,0.53701
0.968,0.53701
0.969,0.53701
0.97,0.53701
0.971,0.53701
0.972,0.53701
0.973,0.53701
0.974,0.53701
0.975,0.53701
0.976,0.53701
0.977,0.53701
0.978,0.53701
0.979,0.53701
0.98,0.53701
0.981,0.53701
0.982,0.53701
0.983,0.53701
0.984,0.53701
0.985,0.53701
0.986,0.53701
0.987,0.53701
0.988,0.53701
0.989,0.53701
0.99,0.53701
0.991,0.53701
0.992,0.53701
0.993,0.53701
0.994,0.53701
0.995,0.53701
0.996,0.53701
0.997,0.53701
0.998,0.53701
0.999,0.53701
1,0.53701


==> Simulation_D2.dat <==
0,0.1
0.001,0.1
0.002,0.38543
0.003,0.9
0.004,0.9
0.005,0.9
0.006,0.9
0.007,0.9
0.008,0.9
0.009,0.9
0.01,0.9
0.011,0.9
0.012,0.9
0.013,0.9
0.014,0.9
0.015,0.9
0.016,0.9
0.017,0.9
0.018,0.9
0.019,0.9
0.02,0.9
0.021,0.9
0.022,0.9
0.023,0.9
0.024,0.9
0.025,0.9
0.026,0.9
0.027,0.41931
0.028,0.1
0.029,0.1
0.03,0.1
0.031,0.1
0.032,0.1
0.033,0.1
0.034,0.1
0.035,0.1
0.036,0.1
0.037,0.1
0.038,0.1
0.039,0.1
0.04,0.1
0.041,0.1
0.042,0.1
0.043,0.1
0.044,0.1
0.045,0.1
0.046,0.1
0.047,0.1
0.048,0.1
0.049,0.1
0.05,0.1
0.051,0.1
0.052,0.1
0.053,0.1
0.054,0.1
0.055,0.1
0.056,0.1
0.057,0.1
0.058,0.1
0.059,0.1
0.06,0.1
0.061,0.1
0.062,0.1
0.063,0.1
0.064,0.1
0.065,0.1
0.066,0.1
0.067,0.1
0.068,0.1
0.069,0.1
0.07,0.1
0.071,0.1
0.072,0.1
0.073,0.1
0.074,0.1
0.075,0.1
0.076,0.1
0.077,0.1
0.078,0.1
0.079,0.1
0.08,0.1
0.081,0.1
0.082,0.1
0.083,0.1
0.084,0.1
0.085,0.1
0.086,0.1
0.087,0.1
0.088,0.1
0.089,0.1
0.09,0.1
0.091,0.1
0.092,0.1
0.093,0.1
0.094,0.1
0.095,0.1
0.096,0.1
0.097,0.1
0.098,0.1
0.099,0.1
0.1,0.1
0.101,0.1
0.102,0.1
0.103,0.1
0.104,0.1
0.105,0.1
0.106,0.1
0.107,0.1
0.108,0.1
0.109,0.1
0.11,0.1
0.111,0.1
0.112,0.1
0.113,0.1
0.114,0.1
0.115,0.1
0.116,0.1
0.117,0.1
0.118,0.1
0.119,0.1
0.12,0.21798
0.121,0.62242
0.122,0.9
0.123,0.9
0.124,0.9
0.125,0.9
0.126,0.9
0.127,0.9
0.128,0.9
0.129,0.9
0.13,0.9
0.131,0.9
0.132,0.9
0.133,0.9
0.134,0.9
0.135,0.9
0.136,0.9
0.137,0.9
0.138,0.66046
0.139,0.45166
0.14,0.27375
0.141,0.1243
0.142,0.1
0.143,0.1
0.144,0.1
0.145,0.1
0.146,0.1
0.147,0.1
0.148,0.1
0.149,0.1
0.15,0.1
0.151,0.1
0.152,0.1
0.153,0.1
0.154,0.1
0.155,0.1
0.156,0.1
0.157,0.1
0.158,0.1
0.159,0.1
0.16,0.1
0.161,0.1
0.162,0.1
0.163,0.1
0.164,0.1
0.165,0.1
0.166,0.1
0.167,0.1
0.168,0.1
0.169,0.1
0.17,0.1
0.171,0.1
0.172,0.1
0.173,0.1
0.174,0.1
0.175,0.1
0.176,0.1
0.177,0.1
0.178,0.1
0.179,0.1
0.18,0.29657
0.181,0.49923
0.182,0.66632
0.183,0.78366
0.184,0.85845
0.185,0.89808
0.186,0.9
0.187,0.9
0.188,0.87482
0.189,0.8362
0.19,0.78964
0.191,0.7381
0.192,0.68392
0.193,0.62909
0.194,0.5753
0.195,0.52394
0.196,0.4761
0.197,0.43289
0.198,0.39534
0.199,0.36431
0.2,0.34034
0.201,0.32362
0.202,0.31402
0.203,0.31112
0.204,0.31426
0.205,0.32261
0.206,0.33525
0.207,0.35119
0.208,0.36949
0.209,0.38921
0.21,0.40952
0.211,0.42969
0.212,0.4491
0.213,0.46724
0.214,0.48376
0.215,0.49838
0.216,0.51096
0.217,0.52143
0.218,0.52982
0.219,0.53621
0.22,0.54074
0.221,0.54359
0.222,0.54496
0.223,0.54507
0.224,0.54413
0.225,0.54237
0.226,0.54
0.227,0.5372
0.228,0.53415
0.229,0.53099
0.23,0.52787
0.231,0.52487
0.232,0.52209
0.233,0.51959
0.234,0.5174
0.235,0.51554
0.236,0.51404
0.237,0.51287
0.238,0.51202
0.239,0.51148
0.24,0.5112
0.241,0.51116
0.242,0.51131
0.243,0.51162
0.244,0.51206
0.245,0.51259
0.246,0.51318
0.247,0.5138
0.248,0.51443
0.249,0.51504
0.25,0.51562
0.251,0.51615
0.252,0.51663
0.253,0.51705
0.254,0.51741
0.255,0.51771
0.256,0.51794
0.257,0.51811
0.258,0.51823
0.259,0.5183
0.26,0.51833
0.261,0.51832
0.262,0.51828
0.263,0.51822
0.264,0.51814
0.265,0.51805
0.266,0.51795
0.267,0.51785
0.268,0.51775
0.269,0.51765
0.27,0.51756
0.271,0.51748
0.272,0.5174
0.273,0.51734
0.274,0.51728
0.275,0.51723
0.276,0.5172
0.277,0.51717
0.278,0.51715
0.279,0.51713
0.28,0.51712
0.281,0.51712
0.282,0.51711
0.283,0.51712
0.284,0.51712
0.285,0.51712
0.286,0.51712
0.287,0.51713
0.288,0.51713
0.289,0.51713
0.29,0.51713
0.291,0.51712
0.292,0.51712
0.293,0.51711
0.294,0.51711
0.295,0.5171
0.296,0.51709
0.297,0.51708
0.298,0.51706
0.299,0.51705
0.3,0.51704
0.301,0.51702
0.302,0.51701
0.303,0.51699
0.304,0.51698
0.305,0.51696
0.306,0.51695
0.307,0.51693
0.308,0.51692
0.309,0.5169
0.31,0.51689
0.311,0.51688
0.312,0.51687
0.313,0.51685
0.314,0.51684
0.315,0.51683
0.316,0.51682
0.317,0.51681
0.318,0.5168
0.319,0.51679
0.32,0.51678
0.321,0.51677
0.322,0.51676
0.323,0.51676
0.324,0.51675
0.325,0.51674
0.326,0.51673
0.327,0.51672
0.328,0.51671
0.329,0.51671
0.33,0.5167
0.331,0.51669
0.332,0.51668
0.333,0.51668
0.334,0.51667
0.335,0.51666
0.336,0.51665
0.337,0.51665
0.338,0.51664
0.339,0.51663
0.34,0.51663
0.341,0.51662
0.342,0.51661
0.343,0.51661
0.344,0.5166
0.345,0.51659
0.346,0.51659
0.347,0.51658
0.348,0.51658
0.349,0.51657
0.35,0.51657
0.351,0.51656
0.352,0.51655
0.353,0.51655
0.354,0.51654
0.355,0.51654
0.356,0.51654
0.357,0.51653
0.358,0.51653
0.359,0.51652
0.36,0.51652
0.361,0.51651
0.362,0.51651
0.363,0.5165
0.364,0.5165
0.365,0.5165
0.366,0.51649
0.367,0.51649
0.368,0.51648
0.369,0.51648
0.37,0.51648
0.371,0.51647
0.372,0.51647
0.373,0.51647
0.374,0.51646
0.375,0.51646
0.376,0.51646
0.377,0.51645
0.378,0.51645
0.379,0.51645
0.38,0.51645
0.381,0.51644
0.382,0.51644
0.383,0.51644
0.384,0.51643
0.385,0.51643
0.386,0.51643
0.387,0.51643
0.388,0.51642
0.389,0.51642
0.39,0.51642
0.391,0.51642
0.392,0.51641
0.393,0.51641
0.394,0.51641
0.395,0.51641
0.396,0.51641
0.397,0.5164
0.398,0.5164
0.399,0.5164
0.4,0.5164
0.401,0.5164
0.402,0.51639
0.403,0.51639
0.404,0.51639
0.405,0.51639
0.406,0.51639
0.407,0.51639
0.408,0.51638
0.409,0.51638
0.41,0.51638
0.411,0.51638
0.412,0.51638
0.413,0.51638
0.414,0.51638
0.415,0.51637
0.416,0.51637
0.417,0.51637
0.418,0.51637
0.419,0.51637
0.42,0.51637
0.421,0.51637
0.422,0.51636
0.423,0.51636
0.424,0.51636
0.425,0.51636
0.426,0.51636
0.427,0.51636
0.428,0.51636
0.429,0.51636
0.43,0.51636
0.431,0.51636
0.432,0.51635
0.433,0.51635
0.434,0.51635
0.435,0.51635
0.436,0.51635
0.437,0.51635
0.438,0.51635
0.439,0.51635
0.44,0.51635
0.441,0.51635
0.442,0.51635
0.443,0.51634
0.444,0.51634
0.445,0.51634
0.446,0.51634
0.447,0.51634
0.448,0.51634
0.449,0.51634
0.45,0.51634
0.451,0.51634
0.452,0.51634
0.453,0.51634
0.454,0.51634
0.455,0.51634
0.456,0.51634
0.457,0.51634
0.458,0.51634
0.459,0.51633
0.46,0.51633
0.461,0.51633
0.462,0.51633
0.463,0.51633
0.464,0.51633
0.465,0.51633
0.466,0.51633
0.467,0.51633
0.468,0.51633
0.469,0.51633
0.47,0.51633
0.471,0.51633
0.472,0.51633
0.473,0.51633
0.474,0.51633
0.475,0.51633
0.476,0.51633
0.477,0.51633
0.478,0.51633
0.479,0.51633
0.48,0.51633
0.481,0.51633
0.482,0.51633
0.483,0.51632
0.484,0.51632
0.485,0.51632
0.486,0.51632
0.487,0.51632
0.488,0.51632
0.489,0.51632
0.49,0.51632
0.491,0.51632
0.492,0.51632
0.493,0.51632
0.494,0.51632
0.495,0.51632
0.496,0.51632
0.497,0.51632
0.498,0.51632
0.499,0.51632
0.5,0.51632
0.501,0.51632
0.502,0.51632
0.503,0.51632
0.504,0.51632
0.505,0.51632
0.506,0.51632
0.507,0.51632
0.508,0.51632
0.509,0.51632
0.51,0.51632
0.511,0.51632
0.512,0.51632
0.513,0.51632
0.514,0.51632
0.515,0.51632
0.516,0.51632
0.517,0.51632
0.518,0.51632
0.519,0.51632
0.52,0.51632
0.521,0.51632
0.522,0.51632
0.523,0.51632
0.524,0.51632
0.525,0.51632
0.526,0.51632
0.527,0.51632
0.528,0.51632
0.529,0.51632
0.53,0.51632
0.531,0.51632
0.532,0.51632
0.533,0.51632
0.534,0.51631
0.535,0.51631
0.536,0.51631
0.537,0.51631
0.538,0.51631
0.539,0.51631
0.54,0.51631
0.541,0.51631
0.542,0.51631
0.543,0.51631
0.544,0.51631
0.545,0.51631
0.546,0.51631
0.547,0.51631
0.548,0.51631
0.549,0.51631
0.55,0.51631
0.551,0.51631
0.552,0.51631
0.553,0.51631
0.554,0.51631
0.555,0.51631
0.556,0.51631
0.557,0.51631
0.558,0.51631
0.559,0.51631
0.56,0.51631
0.561,0.51631
0.562,0.51631
0.563,0.51631
0.564,0.51631
0.565,0.51631
0.566,0.51631
0.567,0.51631
0.568,0.51631
0.569,0.51631
0.57,0.51631
0.571,0.51631
0.572,0.51631
0.573,0.51631
0.574,0.51631
0.575,0.51631
0.576,0.51631
0.577,0.51631
0.578,0.51631
0.579,0.51631
0.58,0.51631
0.581,0.51631
0.582,0.51631
0.583,0.51631
0.584,0.51631
0.585,0.51631
0.586,0.51631
0.587,0.51631
0.588,0.51631
0.589,0.51631
0.59,0.51631
0.591,0.51631
0.592,0.51631
0.593,0.51631
0.594,0.51631
0.595,0.51631
0.596,0.51631
0.597,0.51631
0.598,0.51631
0.599,0.51631
0.6,0.51631
0.601,0.56972
0.602,0.61119
0.603,0.64138
0.604,0.66132
0.605,0.67227
0.606,0.67563
0.607,0.6728
0.608,0.66515
0.609,0.65396
0.61,0.64041
0.611,0.62552
0.612,0.61016
0.613,0.59505
0.614,0.58078
0.615,0.56778
0.616,0.55634
0.617,0.54667
0.618,0.53886
0.619,0.53291
0.62,0.52876
0.621,0.5263
0.622,0.52537
0.623,0.52578
0.624,0.52734
0.625,0.52983
0.626,0.53306
0.627,0.53682
0.628,0.54093
0.629,0.54522
0.63,0.54956
0.631,0.55381
0.632,0.55788
0.633,0.56168
0.634,0.56516
0.635,0.56828
0.636,0.57101
0.637,0.57336
0.638,0.57531
0.639,0.5769
0.64,0.57814
0.641,0.57907
0.642,0.57972
0.643,0.58013
0.644,0.58034
0.645,0.58037
0.646,0.58028
0.647,0.5801
0.648,0.57984
0.649,0.57955
0.65,0.57923
0.651,0.57892
0.652,0.57862
0.653,0.57836
0.654,0.57812
0.655,0.57793
0.656,0.57779
0.657,0.57768
0.658,0.57762
0.659,0.5776
0.66,0.57762
0.661,0.57766
0.662,0.57773
0.663,0.57782
0.664,0.57793
0.665,0.57805
0.666,0.57817
0.667,0.57829
0.668,0.57841
0.669,0.57853
0.67,0.57863
0.671,0.57873
0.672,0.57881
0.673,0.57888
0.674,0.57894
0.675,0.57898
0.676,0.57901
0.677,0.57904
0.678,0.57905
0.679,0.57905
0.68,0.57904
0.681,0.57902
0.682,0.579
0.683,0.57897
0.684,0.57894
0.685,0.5789
0.686,0.57886
0.687,0.57882
0.688,0.57879
0.689,0.57875
0.69,0.57871
0.691,0.57867
0.692,0.57863
0.693,0.57859
0.694,0.57856
0.695,0.57852
0.696,0.57849
0.697,0.57846
0.698,0.57843
0.699,0.5784
0.7,0.57837
0.701,0.57834
0.702,0.57832
0.703,0.57829
0.704,0.57827
0.705,0.57824
0.706,0.57821
0.707,0.57819
0.708,0.57816
0.709,0.57814
0.71,0.57811
0.711,0.57809
0.712,0.57806
0.713,0.57804
0.714,0.57801
0.715,0.57799
0.716,0.57796
0.717,0.57794
0.718,0.57792
0.719,0.57789
0.72,0.57787
0.721,0.57784
0.722,0.57782
0.723,0.5778
0.724,0.57777
0.725,0.57775
0.726,0.57773
0.727,0.57771
0.728,0.57768
0.729,0.57766
0.73,0.57764
0.731,0.57762
0.732,0.5776
0.733,0.57758
0.734,0.57756
0.735,0.57754
0.736,0.57753
0.737,0.57751
0.738,0.57749
0.739,0.57747
0.74,0.57746
0.741,0.57744
0.742,0.57742
0.743,0.57741
0.744,0.57739
0.745,0.57737
0.746,0.57736
0.747,0.57734
0.748,0.57733
0.749,0.57732
0.75,0.5773
0.751,0.57729
0.752,0.57727
0.753,0.57726
0.754,0.57725
0.755,0.57723
0.756,0.57722
0.757,0.57721
0.758,0.5772
0.759,0.57719
0.76,0.57717
0.761,0.57716
0.762,0.57715
0.763,0.57714
0.764,0.57713
0.765,0.57712
0.766,0.57711
0.767,0.5771
0.768,0.57709
0.769,0.57708
0.77,0.57707
0.771,0.57706
0.772,0.57705
0.773,0.57704
0.774,0.57703
0.775,0.57703
0.776,0.57702
0.777,0.57701
0.778,0.577
0.779,0.57699
0.78,0.57699
0.781,0.57698
0.782,0.57697
0.783,0.57696
0.784,0.57696
0.785,0.57695
0.786,0.57694
0.787,0.57694
0.788,0.57693
0.789,0.57692
0.79,0.57692
0.791,0.57691
0.792,0.57691
0.793,0.5769
0.794,0.57689
0.795,0.57689
0.796,0.57688
0.797,0.57688
0.798,0.57687
0.799,0.57687
0.8,0.57686
0.801,0.57686
0.802,0.57685
0.803,0.57685
0.804,0.57684
0.805,0.57684
0.806,0.57683
0.807,0.57683
0.808,0.57683
0.809,0.57682
0.81,0.57682
0.811,0.57681
0.812,0.57681
0.813,0.57681
0.814,0.5768
0.815,0.5768
0.816,0.5768
0.817,0.57679
0.818,0.57679
0.819,0.57678
0.82,0.57678
0.821,0.57678
0.822,0.57678
0.823,0.57677
0.824,0.57677
0.825,0.57677
0.826,0.57676
0.827,0.57676
0.828,0.57676
0.829,0.57676
0.83,0.57675
0.831,0.57675
0.832,0.57675
0.833,0.57674
0.834,0.57674
0.835,0.57674
0.836,0.57674
0.837,0.57674
0.838,0.57673
0.839,0.57673
0.84,0.57673
0.841,0.57673
0.842,0.57672
0.843,0.57672
0.844,0.57672
0.845,0.57672
0.846,0.57672
0.847,0.57672
0.848,0.57671
0.849,0.57671
0.85,0.57671
0.851,0.57671
0.852,0.57671
0.853,0.57671
0.854,0.5767
0.855,0.5767
0.856,0.5767
0.857,0.5767
0.858,0.5767
0.859,0.5767
0.86,0.57669
0.861,0.57669
0.862,0.57669
0.863,0.57669
0.864,0.57669
0.865,0.57669
0.866,0.57669
0.867,0.57669
0.868,0.57668
0.869,0.57668
0.87,0.57668
0.871,0.57668
0.872,0.57668
0.873,0.57668
0.874,0.57668
0.875,0.57668
0.876,0.57668
0.877,0.57668
0.878,0.57667
0.879,0.57667
0.88,0.57667
0.881,0.57667
0.882,0.57667
0.883,0.57667
0.884,0.57667
0.885,0.57667
0.886,0.57667
0.887,0.57667
0.888,0.57667
0.889,0.57666
0.89,0.57666
0.891,0.57666
0.892,0.57666
0.893,0.57666
0.894,0.57666
0.895,0.57666
0.896,0.57666
0.897,0.57666
0.898,0.57666
0.899,0.57666
0.9,0.57666
0.901,0.57666
0.902,0.57666
0.903,0.57666
0.904,0.57666
0.905,0.57665
0.906,0.57665
0.907,0.57665
0.908,0.57665
0.909,0.57665
0.91,0.57665
0.911,0.57665
0.912,0.57665
0.913,0.57665
0.914,0.57665
0.915,0.57665
0.916,0.57665
0.917,0.57665
0.918,0.57665
0.919,0.57665
0.92,0.57665
0.921,0.57665
0.922,0.57665
0.923,0.57665
0.924,0.57665
0.925,0.57665
0.926,0.57665
0.927,0.57665
0.928,0.57665
0.929,0.57665
0.93,0.57664
0.931,0.57664
0.932,0.57664
0.933,0.57664
0.934,0.57664
0.935,0.57664
0.936,0.57664
0.937,0.57664
0.938,0.57664
0.939,0.57664
0.94,0.57664
0.941,0.57664
0.942,0.57664
0.943,0.57664
0.944,0.57664
0.945,0.57664
0.946,0.57664
0.947,0.57664
0.948,0.57664
0.949,0.57664
0.95,0.57664
0.951,0.57664
0.952,0.57664
0.953,0.57664
0.954,0.57664
0.955,0.57664
0.956,0.57664
0.957,0.57664
0.958,0.57664
0.959,0.57664
0.96,0.57664
0.961,0.57664
0.962,0.57664
0.963,0.57664
0.964,0.57664
0.965,0.57664
0.966,0.57664
0.967,0.57664
0.968,0.57664
0.969,0.57664
0.97,0.57664
0.971,0.57664
0.972,0.57664
0.973,0.57664
0.974,0.57664
0.975,0.57664
0.976,0.57664
0.977,0.57664
0.978,0.57664
0.979,0.57664
0.98,0.57664
0.981,0.57664
0.982,0.57664
0.983,0.57664
0.984,0.57664
0.985,0.57664
0.986,0.57663
0.987,0.57663
0.988,0.57663
0.989,0.57663
0.99,0.57663
0.991,0.57663
0.992,0.57663
0.993,0.57663
0.994,0.57663
0.995,0.57663
0.996,0.57663
0.997,0.57663
0.998,0.57663
0.999,0.57663
1,0.57663


==> Simulation_D3.dat <==
0,0.1
0.001,0.1
0.002,0.47109
0.003,0.9
0.004,0.9
0.005,0.9
0.006,0.9
0.007,0.9
0.008,0.9
0.009,0.9
0.01,0.9
0.011,0.9
0.012,0.9
0.013,0.9
0.014,0.9
0.015,0.9
0.016,0.9
0.017,0.9
0.018,0.9
0.019,0.9
0.02,0.9
0.021,0.9
0.022,0.9
0.023,0.9
0.024,0.9
0.025,0.9
0.026,0.9
0.027,0.78972
0.028,0.2607
0.029,0.1
0.03,0.1
0.031,0.1
0.032,0.1
0.033,0.1
0.034,0.1
0.035,0.1
0.036,0.1
0.037,0.1
0.038,0.1
0.039,0.1
0.04,0.1
0.041,0.1
0.042,0.1
0.043,0.1
0.044,0.1
0.045,0.1
0.046,0.1
0.047,0.1
0.048,0.1
0.049,0.1
0.05,0.1
0.051,0.1
0.052,0.1
0.053,0.1
0.054,0.1
0.055,0.1
0.056,0.1
0.057,0.1
0.058,0.1
0.059,0.1
0.06,0.1
0.061,0.1
0.062,0.1
0.063,0.1
0.064,0.1
0.065,0.1
0.066,0.1
0.067,0.1
0.068,0.1
0.069,0.1
0.07,0.1
0.071,0.1
0.072,0.1
0.073,0.1
0.074,0.1
0.075,0.1
0.076,0.1
0.077,0.1
0.078,0.1
0.079,0.1
0.08,0.1
0.081,0.1
0.082,0.1
0.083,0.1
0.084,0.1
0.085,0.1
0.086,0.1
0.087,0.1
0.088,0.1
0.089,0.1
0.09,0.1
0.091,0.1
0.092,0.1
0.093,0.1
0.094,0.1
0.095,0.1
0.096,0.1
0.097,0.1
0.098,0.1
0.099,0.1
0.1,0.1
0.101,0.1
0.102,0.1
0.103,0.1
0.104,0.1
0.105,0.1
0.106,0.1
0.107,0.1
0.108,0.1
0.109,0.1
0.11,0.1
0.111,0.1
0.112,0.1
0.113,0.1
0.114,0.1
0.115,0.1
0.116,0.1
0.117,0.1
0.118,0.25559
0.119,0.67538
0.12,0.9
0.121,0.9
0.122,0.9
0.123,0.9
0.124,0.9
0.125,0.9
0.126,0.9
0.127,0.9
0.128,0.9
0.129,0.9
0.13,0.9
0.131,0.9
0.132,0.9
0.133,0.9
0.134,0.9
0.135,0.9
0.136,0.9
0.137,0.9
0.138,0.9
0.139,0.9
0.14,0.87713
0.141,0.55273
0.142,0.28106
0.143,0.1
0.144,0.1
0.145,0.1
0.146,0.1
0.147,0.1
0.148,0.1
0.149,0.1
0.15,0.1
0.151,0.1
0.152,0.1
0.153,0.1
0.154,0.1
0.155,0.1
0.156,0.1
0.157,0.1
0.158,0.1
0.159,0.1
0.16,0.1
0.161,0.1
0.162,0.1
0.163,0.1
0.164,0.1
0.165,0.1
0.166,0.1
0.167,0.1
0.168,0.1
0.169,0.1
0.17,0.1
0.171,0.1
0.172,0.1
0.173,0.1
0.174,0.26589
0.175,0.46013
0.176,0.6429
0.177,0.78538
0.178,0.89062
0.179,0.9
0.18,0.9
0.181,0.9
0.182,0.9
0.183,0.9
0.184,0.9
0.185,0.9
0.186,0.9
0.187,0.9
0.188,0.9
0.189,0.9
0.19,0.9
0.191,0.87015
0.192,0.76712
0.193,0.67276
0.194,0.58878
0.195,0.51607
0.196,0.4549
0.197,0.40505
0.198,0.36597
0.199,0.3369
0.2,0.31696
0.201,0.30519
0.202,0.30059
0.203,0.30217
0.204,0.30894
0.205,0.31994
0.206,0.33424
0.207,0.35099
0.208,0.36937
0.209,0.38864
0.21,0.40815
0.211,0.42732
0.212,0.44566
0.213,0.4628
0.214,0.47841
0.215,0.49229
0.216,0.50429
0.217,0.51437
0.218,0.52252
0.219,0.52881
0.22,0.53335
0.221,0.53629
0.222,0.5378
0.223,0.53808
0.224,0.53733
0.225,0.53575
0.226,0.53353
0.227,0.53088
0.228,0.52794
0.229,0.52488
0.23,0.52183
0.231,0.51889
0.232,0.51616
0.233,0.51369
0.234,0.51153
0.235,0.50972
0.236,0.50826
0.237,0.50714
0.238,0.50636
0.239,0.50589
0.24,0.50571
0.241,0.50576
0.242,0.50603
0.243,0.50646
0.244,0.50703
0.245,0.50768
0.246,0.50841
0.247,0.50916
0.248,0.50991
0.249,0.51065
0.25,0.51136
0.251,0.51201
0.252,0.5126
0.253,0.51313
0.254,0.51359
0.255,0.51397
0.256,0.51429
0.257,0.51454
0.258,0.51474
0.259,0.51488
0.26,0.51497
0.261,0.51502
0.262,0.51504
0.263,0.51503
0.264,0.515
0.265,0.51496
0.266,0.51491
0.267,0.51486
0.268,0.51481
0.269,0.51476
0.27,0.51471
0.271,0.51468
0.272,0.51465
0.273,0.51463
0.274,0.51462
0.275,0.51462
0.276,0.51463
0.277,0.51465
0.278,0.51467
0.279,0.5147
0.28,0.51473
0.281,0.51477
0.282,0.51481
0.283,0.51486
0.284,0.5149
0.285,0.51494
0.286,0.51498
0.287,0.51502
0.288,0.51506
0.289,0.5151
0.29,0.51513
0.291,0.51517
0.292,0.5152
0.293,0.51522
0.294,0.51525
0.295,0.51527
0.296,0.51529
0.297,0.51531
0.298,0.51532
0.299,0.51534
0.3,0.51535
0.301,0.51536
0.302,0.51538
0.303,0.51539
0.304,0.5154
0.305,0.51541
0.306,0.51542
0.307,0.51542
0.308,0.51543
0.309,0.51544
0.31,0.51545
0.311,0.51546
0.312,0.51547
0.313,0.51548
0.314,0.51549
0.315,0.5155
0.316,0.51551
0.317,0.51552
0.318,0.51553
0.319,0.51553
0.32,0.51554
0.321,0.51555
0.322,0.51556
0.323,0.51557
0.324,0.51558
0.325,0.51558
0.326,0.51559
0.327,0.5156
0.328,0.51561
0.329,0.51561
0.33,0.51562
0.331,0.51563
0.332,0.51563
0.333,0.51564
0.334,0.51565
0.335,0.51565
0.336,0.51566
0.337,0.51566
0.338,0.51567
0.339,0.51567
0.34,0.51568
0.341,0.51568
0.342,0.51569
0.343,0.51569
0.344,0.5157
0.345,0.5157
0.346,0.51571
0.347,0.51571
0.348,0.51571
0.349,0.51572
0.35,0.51572
0.351,0.51573
0.352,0.51573
0.353,0.51573
0.354,0.51574
0.355,0.51574
0.356,0.51574
0.357,0.51575
0.358,0.51575
0.359,0.51575
0.36,0.51576
0.361,0.51576
0.362,0.51576
0.363,0.51577
0.364,0.51577
0.365,0.51577
0.366,0.51578
0.367,0.51578
0.368,0.51578
0.369,0.51578
0.37,0.51579
0.371,0.51579
0.372,0.51579
0.373,0.51579
0.374,0.5158
0.375,0.5158
0.376,0.5158
0.377,0.5158
0.378,0.51581
0.379,0.51581
0.38,0.51581
0.381,0.51581
0.382,0.51581
0.383,0.51582
0.384,0.51582
0.385,0.51582
0.386,0.51582
0.387,0.51582
0.388,0.51582
0.389,0.51583
0.39,0.51583
0.391,0.51583
0.392,0.51583
0.393,0.51583
0.394,0.51583
0.395,0.51584
0.396,0.51584
0.397,0.51584
0.398,0.51584
0.399,0.51584
0.4,0.51584
0.401,0.51584
0.402,0.51585
0.403,0.51585
0.404,0.51585
0.405,0.51585
0.406,0.51585
0.407,0.51585
0.408,0.51585
0.409,0.51585
0.41,0.51585
0.411,0.51586
0.412,0.51586
0.413,0.51586
0.414,0.51586
0.415,0.51586
0.416,0.51586
0.417,0.51586
0.418,0.51586
0.419,0.51586
0.42,0.51586
0.421,0.51586
0.422,0.51587
0.423,0.51587
0.424,0.51587
0.425,0.51587
0.426,0.51587
0.427,0.51587
0.428,0.51587
0.429,0.51587
0.43,0.51587
0.431,0.51587
0.432,0.51587
0.433,0.51587
0.434,0.51587
0.435,0.51588
0.436,0.51588
0.437,0.51588
0.438,0.51588
0.439,0.51588
0.44,0.51588
0.441,0.51588
0.442,0.51588
0.443,0.51588
0.444,0.51588
0.445,0.51588
0.446,0.51588
0.447,0.51588
0.448,0.51588
0.449,0.51588
0.45,0.51588
0.451,0.51588
0.452,0.51588
0.453,0.51588
0.454,0.51588
0.455,0.51589
0.456,0.51589
0.457,0.51589
0.458,0.51589
0.459,0.51589
0.46,0.51589
0.461,0.51589
0.462,0.51589
0.463,0.51589
0.464,0.51589
0.465,0.51589
0.466,0.51589
0.467,0.51589
0.468,0.51589
0.469,0.51589
0.47,0.51589
0.471,0.51589
0.472,0.51589
0.473,0.51589
0.474,0.51589
0.475,0.51589
0.476,0.51589
0.477,0.51589
0.478,0.51589
0.479,0.51589
0.48,0.51589
0.481,0.51589
0.482,0.51589
0.483,0.51589
0.484,0.51589
0.485,0.51589
0.486,0.51589
0.487,0.51589
0.488,0.51589
0.489,0.5159
0.49,0.5159
0.491,0.5159
0.492,0.5159
0.493,0.5159
0.494,0.5159
0.495,0.5159
0.496,0.5159
0.497,0.5159
0.498,0.5159
0.499,0.5159
0.5,0.5159
0.501,0.5159
0.502,0.5159
0.503,0.5159
0.504,0.5159
0.505,0.5159
0.506,0.5159
0.507,0.5159
0.508,0.5159
0.509,0.5159
0.51,0.5159
0.511,0.5159
0.512,0.5159
0.513,0.5159
0.514,0.5159
0.515,0.5159
0.516,0.5159
0.517,0.5159
0.518,0.5159
0.519,0.5159
0.52,0.5159
0.521,0.5159
0.522,0.5159
0.523,0.5159
0.524,0.5159
0.525,0.5159
0.526,0.5159
0.527,0.5159
0.528,0.5159
0.529,0.5159
0.53,0.5159
0.531,0.5159
0.532,0.5159
0.533,0.5159
0.534,0.5159
0.535,0.5159
0.536,0.5159
0.537,0.5159
0.538,0.5159
0.539,0.5159
0.54,0.5159
0.541,0.5159
0.542,0.5159
0.543,0.5159
0.544,0.5159
0.545,0.5159
0.546,0.5159
0.547,0.5159
0.548,0.5159
0.549,0.5159
0.55,0.5159
0.551,0.5159
0.552,0.5159
0.553,0.5159
0.554,0.5159
0.555,0.5159
0.556,0.5159
0.557,0.5159
0.558,0.5159
0.559,0.5159
0.56,0.5159
0.561,0.5159
0.562,0.5159
0.563,0.5159
0.564,0.5159
0.565,0.5159
0.566,0.5159
0.567,0.5159
0.568,0.5159
0.569,0.5159
0.57,0.5159
0.571,0.5159
0.572,0.5159
0.573,0.5159
0.574,0.5159
0.575,0.5159
0.576,0.5159
0.577,0.5159
0.578,0.5159
0.579,0.5159
0.58,0.5159
0.581,0.5159
0.582,0.5159
0.583,0.5159
0.584,0.5159
0.585,0.5159
0.586,0.5159
0.587,0.5159
0.588,0.5159
0.589,0.5159
0.59,0.5159
0.591,0.5159
0.592,0.5159
0.593,0.5159
0.594,0.5159
0.595,0.5159
0.596,0.5159
0.597,0.5159
0.598,0.5159
0.599,0.5159
0.6,0.5159
0.601,0.56885
0.602,0.60852
0.603,0.63622
0.604,0.65337
0.605,0.66146
0.606,0.66199
0.607,0.65642
0.608,0.64615
0.609,0.63249
0.61,0.61662
0.611,0.59959
0.612,0.58228
0.613,0.56545
0.614,0.54968
0.615,0.53543
0.616,0.52301
0.617,0.51261
0.618,0.50432
0.619,0.49813
0.62,0.49397
0.621,0.49169
0.622,0.49111
0.623,0.49202
0.624,0.49419
0.625,0.49738
0.626,0.50136
0.627,0.50591
0.628,0.51082
0.629,0.51591
0.63,0.52102
0.631,0.52601
0.632,0.53078
0.633,0.53523
0.634,0.5393
0.635,0.54296
0.636,0.54618
0.637,0.54896
0.638,0.55131
0.639,0.55324
0.64,0.55479
0.641,0.556
0.642,0.5569
0.643,0.55753
0.644,0.55794
0.645,0.55818
0.646,0.55827
0.647,0.55826
0.648,0.55817
0.649,0.55805
0.65,0.5579
0.651,0.55776
0.652,0.55763
0.653,0.55753
0.654,0.55747
0.655,0.55746
0.656,0.55749
0.657,0.55756
0.658,0.55768
0.659,0.55784
0.66,0.55803
0.661,0.55825
0.662,0.5585
0.663,0.55876
0.664,0.55904
0.665,0.55932
0.666,0.55961
0.667,0.55989
0.668,0.56016
0.669,0.56043
0.67,0.56068
0.671,0.56092
0.672,0.56114
0.673,0.56135
0.674,0.56154
0.675,0.56171
0.676,0.56187
0.677,0.56201
0.678,0.56214
0.679,0.56225
0.68,0.56236
0.681,0.56245
0.682,0.56253
0.683,0.56261
0.684,0.56267
0.685,0.56274
0.686,0.5628
0.687,0.56285
0.688,0.56291
0.689,0.56296
0.69,0.56301
0.691,0.56306
0.692,0.5631
0.693,0.56315
0.694,0.5632
0.695,0.56324
0.696,0.56329
0.697,0.56334
0.698,0.56338
0.699,0.56343
0.7,0.56347
0.701,0.56352
0.702,0.56356
0.703,0.5636
0.704,0.56364
0.705,0.56368
0.706,0.56372
0.707,0.56376
0.708,0.56379
0.709,0.56383
0.71,0.56386
0.711,0.56389
0.712,0.56393
0.713,0.56396
0.714,0.56398
0.715,0.56401
0.716,0.56404
0.717,0.56406
0.718,0.56409
0.719,0.56411
0.72,0.56414
0.721,0.56416
0.722,0.56418
0.723,0.5642
0.724,0.56422
0.725,0.56424
0.726,0.56426
0.727,0.56428
0.728,0.5643
0.729,0.56431
0.73,0.56433
0.731,0.56435
0.732,0.56437
0.733,0.56438
0.734,0.5644
0.735,0.56441
0.736,0.56443
0.737,0.56444
0.738,0.56446
0.739,0.56447
0.74,0.56448
0.741,0.5645
0.742,0.56451
0.743,0.56452
0.744,0.56454
0.745,0.56455
0.746,0.56456
0.747,0.56457
0.748,0.56458
0.749,0.56459
0.75,0.56461
0.751,0.56462
0.752,0.56463
0.753,0.56464
0.754,0.56465
0.755,0.56466
0.756,0.56466
0.757,0.56467
0.758,0.56468
0.759,0.56469
0.76,0.5647
0.761,0.56471
0.762,0.56472
0.763,0.56472
0.764,0.56473
0.765,0.56474
0.766,0.56475
0.767,0.56475
0.768,0.56476
0.769,0.56477
0.77,0.56478
0.771,0.56478
0.772,0.56479
0.773,0.56479
0.774,0.5648
0.775,0.56481
0.776,0.56481
0.777,0.56482
0.778,0.56482
0.779,0.56483
0.78,0.56484
0.781,0.56484
0.782,0.56485
0.783,0.56485
0.784,0.56486
0.785,0.56486
0.786,0.56487
0.787,0.56487
0.788,0.56488
0.789,0.56488
0.79,0.56488
0.791,0.56489
0.792,0.56489
0.793,0.5649
0.794,0.5649
0.795,0.5649
0.796,0.56491
0.797,0.56491
0.798,0.56492
0.799,0.56492
0.8,0.56492
0.801,0.56493
0.802,0.56493
0.803,0.56493
0.804,0.56494
0.805,0.56494
0.806,0.56494
0.807,0.56495
0.808,0.56495
0.809,0.56495
0.81,0.56495
0.811,0.56496
0.812,0.56496
0.813,0.56496
0.814,0.56497
0.815,0.56497
0.816,0.56497
0.817,0.56497
0.818,0.56498
0.819,0.56498
0.82,0.56498
0.821,0.56498
0.822,0.56498
0.823,0.56499
0.824,0.56499
0.825,0.56499
0.826,0.56499
0.827,0.56499
0.828,0.565
0.829,0.565
0.83,0.565
0.831,0.565
0.832,0.565
0.833,0.56501
0.834,0.56501
0.835,0.56501
0.836,0.56501
0.837,0.56501
0.838,0.56501
0.839,0.56502
0.84,0.56502
0.841,0.56502
0.842,0.56502
0.843,0.56502
0.844,0.56502
0.845,0.56502
0.846,0.56502
0.847,0.56503
0.848,0.56503
0.849,0.56503
0.85,0.56503
0.851,0.56503
0.852,0.56503
0.853,0.56503
0.854,0.56503
0.855,0.56504
0.856,0.56504
0.857,0.56504
0.858,0.56504
0.859,0.56504
0.86,0.56504
0.861,0.56504
0.862,0.56504
0.863,0.56504
0.864,0.56504
0.865,0.56505
0.866,0.56505
0.867,0.56505
0.868,0.56505
0.869,0.56505
0.87,0.56505
0.871,0.56505
0.872,0.56505
0.873,0.56505
0.874,0.56505
0.875,0.56505
0.876,0.56505
0.877,0.56505
0.878,0.56506
0.879,0.56506
0.88,0.56506
0.881,0.56506
0.882,0.56506
0.883,0.56506
0.884,0.56506
0.885,0.56506
0.886,0.56506
0.887,0.56506
0.888,0.56506
0.889,0.56506
0.89,0.56506
0.891,0.56506
0.892,0.56506
0.893,0.56506
0.894,0.56506
0.895,0.56506
0.896,0.56506
0.897,0.56507
0.898,0.56507
0.899,0.56507
0.9,0.56507
0.901,0.56507
0.902,0.56507
0.903,0.56507
0.904,0.56507
0.905,0.56507
0.906,0.56507
0.907,0.56507
0.908,0.56507
0.909,0.56507
0.91,0.56507
0.911,0.56507
0.912,0.56507
0.913,0.56507
0.914,0.56507
0.915,0.56507
0.916,0.56507
0.917,0.56507
0.918,0.56507
0.919,0.56507
0.92,0.56507
0.921,0.56507
0.922,0.56507
0.923,0.56507
0.924,0.56507
0.925,0.56507
0.926,0.56507
0.927,0.56507
0.928,0.56508
0.929,0.56508
0.93,0.56508
0.931,0.56508
0.932,0.56508
0.933,0.56508
0.934,0.56508
0.935,0.56508
0.936,0.56508
0.937,0.56508
0.938,0.56508
0.939,0.56508
0.94,0.56508
0.941,0.56508
0.942,0.56508
0.943,0.56508
0.944,0.56508
0.945,0.56508
0.946,0.56508
0.947,0.56508
0.948,0.56508
0.949,0.56508
0.95,0.56508
0.951,0.56508
0.952,0.56508
0.953,0.56508
0.954,0.56508
0.955,0.56508
0.956,0.56508
0.957,0.56508
0.958,0.56508
0.959,0.56508
0.96,0.56508
0.961,0.56508
0.962,0.56508
0.963,0.56508
0.964,0.56508
0.965,0.56508
0.966,0.56508
0.967,0.56508
0.968,0.56508
0.969,0.56508
0.97,0.56508
0.971,0.56508
0.972,0.56508
0.973,0.56508
0.974,0.56508
0.975,0.56508
0.976,0.56508
0.977,0.56508
0.978,0.56508
0.979,0.56508
0.98,0.56508
0.981,0.56508
0.982,0.56508
0.983,0.56508
0.984,0.56508
0.985,0.56508
0.986,0.56508
0.987,0.56508
0.988,0.56508
0.989,0.56508
0.99,0.56508
0.991,0.56508
0.992,0.56508
0.993,0.56508
0.994,0.56508
0.995,0.56508
0.996,0.56508
0.997,0.56508
0.998,0.56508
0.999,0.56508
1,0.56508


==> Simulation_F12.dat <==
0,0.33125
0.001,0.063364
0.002,0.11249
0.003,0.14524
0.004,0.16729
0.005,0.18271
0.006,0.19291
0.007,0.19898
0.008,0.20178
0.009,0.20196
0.01,0.20005
0.011,0.19645
0.012,0.19148
0.013,0.18541
0.014,0.17844
0.015,0.17072
0.016,0.16241
0.017,0.1536
0.018,0.1444
0.019,0.13488
0.02,0.12512
0.021,0.11518
0.022,0.1051
0.023,0.094953
0.024,0.084771
0.025,0.074599
0.026,0.064478
0.027,0.051224
0.028,0.019754
0.029,-0.031415
0.03,-0.080168
0.031,-0.11967
0.032,-0.15163
0.033,-0.17746
0.034,-0.19826
0.035,-0.21492
0.036,-0.2281
0.037,-0.23834
0.038,-0.24609
0.039,-0.25167
0.04,-0.25536
0.041,-0.2574
0.042,-0.25795
0.043,-0.25717
0.044,-0.2552
0.045,-0.25213
0.046,-0.24806
0.047,-0.24308
0.048,-0.23725
0.049,-0.23064
0.05,-0.22331
0.051,-0.21532
0.052,-0.20671
0.053,-0.19753
0.054,-0.18783
0.055,-0.17766
0.056,-0.16705
0.057,-0.15604
0.058,-0.14468
0.059,-0.13297
0.06,-0.10668
0.061,-0.058428
0.062,0.0054318
0.063,0.062645
0.064,0.10828
0.065,0.14487
0.066,0.17438
0.067,0.19832
0.068,0.21787
0.069,0.23395
0.07,0.24726
0.071,0.25835
0.072,0.26767
0.073,0.27554
0.074,0.28223
0.075,0.28796
0.076,0.2929
0.077,0.29718
0.078,0.3009
0.079,0.30415
0.08,0.30701
0.081,0.30954
0.082,0.31177
0.083,0.31375
0.084,0.31551
0.085,0.31708
0.086,0.31849
0.087,0.31974
0.088,0.32087
0.089,0.32189
0.09,0.3228
0.091,0.32362
0.092,0.32435
0.093,0.32502
0.094,0.32562
0.095,0.32616
0.096,0.32665
0.097,0.32709
0.098,0.32749
0.099,0.32785
0.1,0.32817
0.101,0.32846
0.102,0.32873
0.103,0.32897
0.104,0.32919
0.105,0.32938
0.106,0.32956
0.107,0.32972
0.108,0.32986
0.109,0.33
0.11,0.33011
0.111,0.33022
0.112,0.33032
0.113,0.3304
0.114,0.33045
0.115,0.3279
0.116,0.31024
0.117,0.27003
0.118,0.20985
0.119,0.13268
0.12,0.041681
0.121,-0.057253
0.122,-0.15014
0.123,-0.22794
0.124,-0.2921
0.125,-0.34523
0.126,-0.38939
0.127,-0.42624
0.128,-0.45705
0.129,-0.48288
0.13,-0.50455
0.131,-0.52273
0.132,-0.53797
0.133,-0.5507
0.134,-0.56128
0.135,-0.57002
0.136,-0.57715
0.137,-0.58289
0.138,-0.58916
0.139,-0.60356
0.14,-0.63211
0.141,-0.67817
0.142,-0.74124
0.143,-0.8077
0.144,-0.86455
0.145,-0.90738
0.146,-0.93863
0.147,-0.96066
0.148,-0.97531
0.149,-0.98402
0.15,-0.98792
0.151,-0.98791
0.152,-0.98468
0.153,-0.97881
0.154,-0.97074
0.155,-0.96083
0.156,-0.94938
0.157,-0.93663
0.158,-0.92277
0.159,-0.90798
0.16,-0.89238
0.161,-0.87611
0.162,-0.85925
0.163,-0.8419
0.164,-0.82414
0.165,-0.80336
0.166,-0.76725
0.167,-0.71783
0.168,-0.65848
0.169,-0.59184
0.17,-0.51995
0.171,-0.44439
0.172,-0.36641
0.173,-0.28655
0.174,-0.20774
0.175,-0.13972
0.176,-0.089945
0.177,-0.062392
0.178,-0.055959
0.179,-0.066351
0.18,-0.08982
0.181,-0.12331
0.182,-0.16268
0.183,-0.20088
0.184,-0.23353
0.185,-0.25896
0.186,-0.27735
0.187,-0.2901
0.188,-0.29874
0.189,-0.30527
0.19,-0.31176
0.191,-0.32009
0.192,-0.33192
0.193,-0.34886
0.194,-0.37243
0.195,-0.40394
0.196,-0.44218
0.197,-0.48227
0.198,-0.52043
0.199,-0.55422
0.2,-0.58226
0.201,-0.60395
0.202,-0.61926
0.203,-0.62858
0.204,-0.63251
0.205,-0.63182
0.206,-0.62733
0.207,-0.61985
0.208,-0.61017
0.209,-0.59898
0.21,-0.58689
0.211,-0.57442
0.212,-0.56198
0.213,-0.54991
0.214,-0.53843
0.215,-0.52771
0.216,-0.51784
0.217,-0.50886
0.218,-0.50078
0.219,-0.49355
0.22,-0.4871
0.221,-0.48137
0.222,-0.47626
0.223,-0.47168
0.224,-0.46754
0.225,-0.46376
0.226,-0.46025
0.227,-0.45696
0.228,-0.45381
0.229,-0.45076
0.23,-0.44778
0.231,-0.44482
0.232,-0.44187
0.233,-0.43892
0.234,-0.43596
0.235,-0.43299
0.236,-0.43
0.237,-0.427
0.238,-0.42401
0.239,-0.42103
0.24,-0.41806
0.241,-0.41513
0.242,-0.41223
0.243,-0.40938
0.244,-0.40658
0.245,-0.40385
0.246,-0.40118
0.247,-0.39858
0.248,-0.39606
0.249,-0.39361
0.25,-0.39123
0.251,-0.38893
0.252,-0.38671
0.253,-0.38455
0.254,-0.38247
0.255,-0.38046
0.256,-0.37851
0.257,-0.37662
0.258,-0.37479
0.259,-0.37301
0.26,-0.37129
0.261,-0.36961
0.262,-0.36798
0.263,-0.3664
0.264,-0.36486
0.265,-0.36335
0.266,-0.36189
0.267,-0.36046
0.268,-0.35906
0.269,-0.3577
0.27,-0.35636
0.271,-0.35506
0.272,-0.35379
0.273,-0.35255
0.274,-0.35134
0.275,-0.35015
0.276,-0.34899
0.277,-0.34786
0.278,-0.34676
0.279,-0.34568
0.28,-0.34462
0.281,-0.34359
0.282,-0.34259
0.283,-0.34161
0.284,-0.34065
0.285,-0.33972
0.286,-0.3388
0.287,-0.33792
0.288,-0.33705
0.289,-0.3362
0.29,-0.33537
0.291,-0.33457
0.292,-0.33378
0.293,-0.33301
0.294,-0.33227
0.295,-0.33153
0.296,-0.33082
0.297,-0.33012
0.298,-0.32944
0.299,-0.32878
0.3,-0.32813
0.301,-0.3275
0.302,-0.32688
0.303,-0.32628
0.304,-0.32569
0.305,-0.32511
0.306,-0.32455
0.307,-0.324
0.308,-0.32346
0.309,-0.32294
0.31,-0.32243
0.311,-0.32193
0.312,-0.32144
0.313,-0.32096
0.314,-0.32049
0.315,-0.32004
0.316,-0.31959
0.317,-0.31916
0.318,-0.31873
0.319,-0.31832
0.32,-0.31791
0.321,-0.31751
0.322,-0.31713
0.323,-0.31675
0.324,-0.31638
0.325,-0.31601
0.326,-0.31566
0.327,-0.31531
0.328,-0.31498
0.329,-0.31465
0.33,-0.31432
0.331,-0.31401
0.332,-0.3137
0.333,-0.3134
0.334,-0.3131
0.335,-0.31282
0.336,-0.31253
0.337,-0.31226
0.338,-0.31199
0.339,-0.31173
0.34,-0.31147
0.341,-0.31122
0.342,-0.31097
0.343,-0.31073
0.344,-0.3105
0.345,-0.31027
0.346,-0.31004
0.347,-0.30983
0.348,-0.30961
0.349,-0.3094
0.35,-0.3092
0.351,-0.309
0.352,-0.3088
0.353,-0.30861
0.354,-0.30842
0.355,-0.30824
0.356,-0.30806
0.357,-0.30788
0.358,-0.30771
0.359,-0.30754
0.36,-0.30738
0.361,-0.30722
0.362,-0.30706
0.363,-0.30691
0.364,-0.30676
0.365,-0.30661
0.366,-0.30647
0.367,-0.30633
0.368,-0.30619
0.369,-0.30606
0.37,-0.30593
0.371,-0.3058
0.372,-0.30567
0.373,-0.30555
0.374,-0.30543
0.375,-0.30531
0.376,-0.3052
0.377,-0.30509
0.378,-0.30498
0.379,-0.30487
0.38,-0.30476
0.381,-0.30466
0.382,-0.30456
0.383,-0.30446
0.384,-0.30437
0.385,-0.30427
0.386,-0.30418
0.387,-0.30409
0.388,-0.304
0.389,-0.30391
0.39,-0.30383
0.391,-0.30375
0.392,-0.30367
0.393,-0.30359
0.394,-0.30351
0.395,-0.30344
0.396,-0.30336
0.397,-0.30329
0.398,-0.30322
0.399,-0.30315
0.4,-0.30308
0.401,-0.30302
0.402,-0.30295
0.403,-0.30289
0.404,-0.30283
0.405,-0.30276
0.406,-0.30271
0.407,-0.30265
0.408,-0.30259
0.409,-0.30253
0.41,-0.30248
0.411,-0.30243
0.412,-0.30238
0.413,-0.30232
0.414,-0.30227
0.415,-0.30223
0.416,-0.30218
0.417,-0.30213
0.418,-0.30209
0.419,-0.30204
0.42,-0.302
0.421,-0.30195
0.422,-0.30191
0.423,-0.30187
0.424,-0.30183
0.425,-0.30179
0.426,-0.30175
0.427,-0.30172
0.428,-0.30168
0.429,-0.30164
0.43,-0.30161
0.431,-0.30157
0.432,-0.30154
0.433,-0.30151
0.434,-0.30148
0.435,-0.30144
0.436,-0.30141
0.437,-0.30138
0.438,-0.30135
0.439,-0.30132
0.44,-0.3013
0.441,-0.30127
0.442,-0.30124
0.443,-0.30121
0.444,-0.30119
0.445,-0.30116
0.446,-0.30114
0.447,-0.30111
0.448,-0.30109
0.449,-0.30107
0.45,-0.30104
0.451,-0.30102
0.452,-0.301
0.453,-0.30098
0.454,-0.30096
0.455,-0.30094
0.456,-0.30092
0.457,-0.3009
0.458,-0.30088
0.459,-0.30086
0.46,-0.30084
0.461,-0.30082
0.462,-0.30081
0.463,-0.30079
0.464,-0.30077
0.465,-0.30076
0.466,-0.30074
0.467,-0.30072
0.468,-0.30071
0.469,-0.30069
0.47,-0.30068
0.471,-0.30066
0.472,-0.30065
0.473,-0.30064
0.474,-0.30062
0.475,-0.30061
0.476,-0.3006
0.477,-0.30058
0.478,-0.30057
0.479,-0.30056
0.48,-0.30055
0.481,-0.30054
0.482,-0.30052
0.483,-0.30051
0.484,-0.3005
0.485,-0.30049
0.486,-0.30048
0.487,-0.30047
0.488,-0.30046
0.489,-0.30045
0.49,-0.30044
0.491,-0.30043
0.492,-0.30042
0.493,-0.30041
0.494,-0.3004
0.495,-0.3004
0.496,-0.30039
0.497,-0.30038
0.498,-0.30037
0.499,-0.30036
0.5,-0.30036
0.501,-0.30035
0.502,-0.30034
0.503,-0.30033
0.504,-0.30033
0.505,-0.30032
0.506,-0.30031
0.507,-0.30031
0.508,-0.3003
0.509,-0.30029
0.51,-0.30029
0.511,-0.30028
0.512,-0.30028
0.513,-0.30027
0.514,-0.30026
0.515,-0.30026
0.516,-0.30025
0.517,-0.30025
0.518,-0.30024
0.519,-0.30024
0.52,-0.30023
0.521,-0.30023
0.522,-0.30022
0.523,-0.30022
0.524,-0.30021
0.525,-0.30021
0.526,-0.3002
0.527,-0.3002
0.528,-0.3002
0.529,-0.30019
0.53,-0.30019
0.531,-0.30018
0.532,-0.30018
0.533,-0.30018
0.534,-0.30017
0.535,-0.30017
0.536,-0.30016
0.537,-0.30016
0.538,-0.30016
0.539,-0.30015
0.54,-0.30015
0.541,-0.30015
0.542,-0.30014
0.543,-0.30014
0.544,-0.30014
0.545,-0.30014
0.546,-0.30013
0.547,-0.30013
0.548,-0.30013
0.549,-0.30012
0.55,-0.30012
0.551,-0.30012
0.552,-0.30012
0.553,-0.30011
0.554,-0.30011
0.555,-0.30011
0.556,-0.30011
0.557,-0.3001
0.558,-0.3001
0.559,-0.3001
0.56,-0.3001
0.561,-0.3001
0.562,-0.30009
0.563,-0.30009
0.564,-0.30009
0.565,-0.30009
0.566,-0.30009
0.567,-0.30008
0.568,-0.30008
0.569,-0.30008
0.57,-0.30008
0.571,-0.30008
0.572,-0.30008
0.573,-0.30007
0.574,-0.30007
0.575,-0.30007
0.576,-0.30007
0.577,-0.30007
0.578,-0.30007
0.579,-0.30007
0.58,-0.30006
0.581,-0.30006
0.582,-0.30006
0.583,-0.30006
0.584,-0.30006
0.585,-0.30006
0.586,-0.30006
0.587,-0.30006
0.588,-0.30005
0.589,-0.30005
0.59,-0.30005
0.591,-0.30005
0.592,-0.30005
0.593,-0.30005
0.594,-0.30005
0.595,-0.30005
0.596,-0.30005
0.597,-0.30004
0.598,-0.30004
0.599,-0.30004
0.6,-0.30004
0.601,-0.25796
0.602,-0.22221
0.603,-0.19118
0.604,-0.16355
0.605,-0.13826
0.606,-0.11455
0.607,-0.091821
0.608,-0.069675
0.609,-0.047834
0.61,-0.026119
0.611,-0.0044316
0.612,0.017276
0.613,0.039009
0.614,0.060747
0.615,0.082451
0.616,0.10407
0.617,0.12556
0.618,0.14684
0.619,0.16788
0.62,0.18861
0.621,0.20899
0.622,0.22897
0.623,0.24851
0.624,0.26757
0.625,0.28614
0.626,0.30419
0.627,0.32171
0.628,0.33868
0.629,0.3551
0.63,0.37096
0.631,0.38628
0.632,0.40107
0.633,0.41532
0.634,0.42906
0.635,0.4423
0.636,0.45507
0.637,0.46737
0.638,0.47923
0.639,0.49068
0.64,0.50172
0.641,0.51238
0.642,0.52269
0.643,0.53265
0.644,0.5423
0.645,0.55163
0.646,0.56068
0.647,0.56946
0.648,0.57797
0.649,0.58624
0.65,0.59426
0.651,0.60206
0.652,0.60965
0.653,0.61702
0.654,0.62419
0.655,0.63116
0.656,0.63794
0.657,0.64454
0.658,0.65096
0.659,0.6572
0.66,0.66327
0.661,0.66918
0.662,0.67492
0.663,0.68051
0.664,0.68594
0.665,0.69122
0.666,0.69635
0.667,0.70134
0.668,0.70619
0.669,0.71091
0.67,0.71549
0.671,0.71994
0.672,0.72427
0.673,0.72847
0.674,0.73256
0.675,0.73654
0.676,0.7404
0.677,0.74416
0.678,0.74782
0.679,0.75137
0.68,0.75483
0.681,0.75819
0.682,0.76146
0.683,0.76465
0.684,0.76775
0.685,0.77076
0.686,0.7737
0.687,0.77656
0.688,0.77934
0.689,0.78205
0.69,0.78469
0.691,0.78725
0.692,0.78976
0.693,0.79219
0.694,0.79457
0.695,0.79688
0.696,0.79913
0.697,0.80133
0.698,0.80346
0.699,0.80555
0.7,0.80758
0.701,0.80956
0.702,0.81148
0.703,0.81336
0.704,0.81519
0.705,0.81697
0.706,0.81871
0.707,0.82041
0.708,0.82206
0.709,0.82367
0.71,0.82524
0.711,0.82677
0.712,0.82826
0.713,0.82971
0.714,0.83113
0.715,0.83251
0.716,0.83386
0.717,0.83518
0.718,0.83646
0.719,0.83771
0.72,0.83893
0.721,0.84012
0.722,0.84128
0.723,0.84241
0.724,0.84351
0.725,0.84459
0.726,0.84564
0.727,0.84666
0.728,0.84766
0.729,0.84864
0.73,0.84959
0.731,0.85052
0.732,0.85143
0.733,0.85231
0.734,0.85318
0.735,0.85402
0.736,0.85484
0.737,0.85565
0.738,0.85643
0.739,0.8572
0.74,0.85794
0.741,0.85867
0.742,0.85939
0.743,0.86008
0.744,0.86076
0.745,0.86142
0.746,0.86207
0.747,0.8627
0.748,0.86332
0.749,0.86392
0.75,0.86451
0.751,0.86508
0.752,0.86564
0.753,0.86619
0.754,0.86673
0.755,0.86725
0.756,0.86776
0.757,0.86826
0.758,0.86875
0.759,0.86922
0.76,0.86969
0.761,0.87014
0.762,0.87058
0.763,0.87102
0.764,0.87144
0.765,0.87185
0.766,0.87226
0.767,0.87265
0.768,0.87304
0.769,0.87341
0.77,0.87378
0.771,0.87414
0.772,0.87449
0.773,0.87484
0.774,0.87517
0.775,0.8755
0.776,0.87582
0.777,0.87614
0.778,0.87644
0.779,0.87674
0.78,0.87703
0.781,0.87732
0.782,0.8776
0.783,0.87787
0.784,0.87814
0.785,0.8784
0.786,0.87865
0.787,0.8789
0.788,0.87915
0.789,0.87939
0.79,0.87962
0.791,0.87985
0.792,0.88007
0.793,0.88029
0.794,0.8805
0.795,0.88071
0.796,0.88091
0.797,0.88111
0.798,0.8813
0.799,0.88149
0.8,0.88168
0.801,0.88186
0.802,0.88204
0.803,0.88221
0.804,0.88238
0.805,0.88255
0.806,0.88271
0.807,0.88287
0.808,0.88302
0.809,0.88318
0.81,0.88332
0.811,0.88347
0.812,0.88361
0.813,0.88375
0.814,0.88389
0.815,0.88402
0.816,0.88415
0.817,0.88428
0.818,0.8844
0.819,0.88452
0.82,0.88464
0.821,0.88476
0.822,0.88487
0.823,0.88498
0.824,0.88509
0.825,0.8852
0.826,0.8853
0.827,0.8854
0.828,0.8855
0.829,0.8856
0.83,0.88569
0.831,0.88579
0.832,0.88588
0.833,0.88597
0.834,0.88605
0.835,0.88614
0.836,0.88622
0.837,0.8863
0.838,0.88638
0.839,0.88646
0.84,0.88654
0.841,0.88661
0.842,0.88668
0.843,0.88676
0.844,0.88683
0.845,0.88689
0.846,0.88696
0.847,0.88703
0.848,0.88709
0.849,0.88715
0.85,0.88721
0.851,0.88727
0.852,0.88733
0.853,0.88739
0.854,0.88745
0.855,0.8875
0.856,0.88755
0.857,0.88761
0.858,0.88766
0.859,0.88771
0.86,0.88776
0.861,0.88781
0.862,0.88785
0.863,0.8879
0.864,0.88794
0.865,0.88799
0.866,0.88803
0.867,0.88807
0.868,0.88812
0.869,0.88816
0.87,0.8882
0.871,0.88823
0.872,0.88827
0.873,0.88831
0.874,0.88835
0.875,0.88838
0.876,0.88842
0.877,0.88845
0.878,0.88848
0.879,0.88852
0.88,0.88855
0.881,0.88858
0.882,0.88861
0.883,0.88864
0.884,0.88867
0.885,0.8887
0.886,0.88872
0.887,0.88875
0.888,0.88878
0.889,0.8888
0.89,0.88883
0.891,0.88885
0.892,0.88888
0.893,0.8889
0.894,0.88893
0.895,0.88895
0.896,0.88897
0.897,0.88899
0.898,0.88902
0.899,0.88904
0.9,0.88906
0.901,0.88908
0.902,0.8891
0.903,0.88912
0.904,0.88914
0.905,0.88915
0.906,0.88917
0.907,0.88919
0.908,0.88921
0.909,0.88922
0.91,0.88924
0.911,0.88926
0.912,0.88927
0.913,0.88929
0.914,0.8893
0.915,0.88932
0.916,0.88933
0.917,0.88935
0.918,0.88936
0.919,0.88937
0.92,0.88939
0.921,0.8894
0.922,0.88941
0.923,0.88943
0.924,0.88944
0.925,0.88945
0.926,0.88946
0.927,0.88947
0.928,0.88948
0.929,0.8895
0.93,0.88951
0.931,0.88952
0.932,0.88953
0.933,0.88954
0.934,0.88955
0.935,0.88956
0.936,0.88957
0.937,0.88958
0.938,0.88958
0.939,0.88959
0.94,0.8896
0.941,0.88961
0.942,0.88962
0.943,0.88963
0.944,0.88964
0.945,0.88964
0.946,0.88965
0.947,0.88966
0.948,0.88967
0.949,0.88967
0.95,0.88968
0.951,0.88969
0.952,0.88969
0.953,0.8897
0.954,0.88971
0.955,0.88971
0.956,0.88972
0.957,0.88972
0.958,0.88973
0.959,0.88974
0.96,0.88974
0.961,0.88975
0.962,0.88975
0.963,0.88976
0.964,0.88976
0.965,0.88977
0.966,0.88977
0.967,0.88978
0.968,0.88978
0.969,0.88979
0.97,0.88979
0.971,0.8898
0.972,0.8898
0.973,0.8898
0.974,0.88981
0.975,0.88981
0.976,0.88982
0.977,0.88982
0.978,0.88982
0.979,0.88983
0.98,0.88983
0.981,0.88984
0.982,0.88984
0.983,0.88984
0.984,0.88985
0.985,0.88985
0.986,0.88985
0.987,0.88986
0.988,0.88986
0.989,0.88986
0.99,0.88986
0.991,0.88987
0.992,0.88987
0.993,0.88987
0.994,0.88988
0.995,0.88988
0.996,0.88988
0.997,0.88988
0.998,0.88989
0.999,0.88989
1,0.88989


==> Simulation_F23.dat <==
0,-0.13125
0.001,-0.044345
0.002,-0.076412
0.003,-0.095426
0.004,-0.10508
0.005,-0.10873
0.006,-0.1078
0.007,-0.10339
0.008,-0.096341
0.009,-0.087312
0.01,-0.076814
0.011,-0.065245
0.012,-0.052912
0.013,-0.040058
0.014,-0.02687
0.015,-0.013496
0.016,-5.1452e-05
0.017,0.013372
0.018,0.026701
0.019,0.039879
0.02,0.05286
0.021,0.065608
0.022,0.078091
0.023,0.090287
0.024,0.10218
0.025,0.11374
0.026,0.12497
0.027,0.13904
0.028,0.16372
0.029,0.18735
0.03,0.20261
0.031,0.21127
0.032,0.21497
0.033,0.21498
0.034,0.21227
0.035,0.20756
0.036,0.20142
0.037,0.19428
0.038,0.18644
0.039,0.17816
0.04,0.1696
0.041,0.16091
0.042,0.15218
0.043,0.14347
0.044,0.13485
0.045,0.12635
0.046,0.11799
0.047,0.10979
0.048,0.10175
0.049,0.093895
0.05,0.086217
0.051,0.078718
0.052,0.071398
0.053,0.064257
0.054,0.057293
0.055,0.050503
0.056,0.043887
0.057,0.037442
0.058,0.031167
0.059,0.025031
0.06,0.0047653
0.061,-0.037037
0.062,-0.080065
0.063,-0.11114
0.064,-0.13312
0.065,-0.1483
0.066,-0.15845
0.067,-0.16487
0.068,-0.16857
0.069,-0.1703
0.07,-0.17063
0.071,-0.16998
0.072,-0.16867
0.073,-0.16692
0.074,-0.16492
0.075,-0.16278
0.076,-0.16059
0.077,-0.15843
0.078,-0.15632
0.079,-0.1543
0.08,-0.15238
0.081,-0.15058
0.082,-0.14891
0.083,-0.14735
0.084,-0.14591
0.085,-0.14459
0.086,-0.14338
0.087,-0.14226
0.088,-0.14125
0.089,-0.14032
0.09,-0.13947
0.091,-0.1387
0.092,-0.138
0.093,-0.13737
0.094,-0.13679
0.095,-0.13627
0.096,-0.13579
0.097,-0.13536
0.098,-0.13497
0.099,-0.13462
0.1,-0.13429
0.101,-0.134
0.102,-0.13374
0.103,-0.1335
0.104,-0.13329
0.105,-0.13309
0.106,-0.13291
0.107,-0.13275
0.108,-0.13261
0.109,-0.13247
0.11,-0.13236
0.111,-0.13225
0.112,-0.13215
0.113,-0.13206
0.114,-0.13198
0.115,-0.13197
0.116,-0.13265
0.117,-0.13544
0.118,-0.14159
0.119,-0.14863
0.12,-0.14334
0.121,-0.12128
0.122,-0.096399
0.123,-0.078491
0.124,-0.066814
0.125,-0.059388
0.126,-0.054738
0.127,-0.051773
0.128,-0.049699
0.129,-0.047942
0.13,-0.046099
0.131,-0.043896
0.132,-0.041151
0.133,-0.037758
0.134,-0.03366
0.135,-0.02884
0.136,-0.023311
0.137,-0.017101
0.138,-0.0084955
0.139,0.009898
0.14,0.043927
0.141,0.09352
0.142,0.14774
0.143,0.1944
0.144,0.22789
0.145,0.25054
0.146,0.26507
0.147,0.27356
0.148,0.27758
0.149,0.27835
0.15,0.27679
0.151,0.27357
0.152,0.26923
0.153,0.26414
0.154,0.2586
0.155,0.25281
0.156,0.24693
0.157,0.24108
0.158,0.23532
0.159,0.22971
0.16,0.22428
0.161,0.21906
0.162,0.21406
0.163,0.20927
0.164,0.20471
0.165,0.19768
0.166,0.17581
0.167,0.14107
0.168,0.096763
0.169,0.045475
0.17,-0.010809
0.171,-0.070544
0.172,-0.13193
0.173,-0.18184
0.174,-0.21725
0.175,-0.24085
0.176,-0.25479
0.177,-0.25638
0.178,-0.24284
0.179,-0.21364
0.18,-0.17145
0.181,-0.11938
0.182,-0.06161
0.183,-0.0052527
0.184,0.045278
0.185,0.088284
0.186,0.12392
0.187,0.15355
0.188,0.17869
0.189,0.20133
0.19,0.22351
0.191,0.24709
0.192,0.27197
0.193,0.29547
0.194,0.31541
0.195,0.33028
0.196,0.33923
0.197,0.34216
0.198,0.33966
0.199,0.33272
0.2,0.32247
0.201,0.31002
0.202,0.29643
0.203,0.28254
0.204,0.26904
0.205,0.25643
0.206,0.24504
0.207,0.23504
0.208,0.22649
0.209,0.21936
0.21,0.21356
0.211,0.20894
0.212,0.20534
0.213,0.2026
0.214,0.20055
0.215,0.19905
0.216,0.19795
0.217,0.19715
0.218,0.19654
0.219,0.19604
0.22,0.1956
0.221,0.19517
0.222,0.1947
0.223,0.19419
0.224,0.19361
0.225,0.19295
0.226,0.1922
0.227,0.19138
0.228,0.19048
0.229,0.1895
0.23,0.18845
0.231,0.18733
0.232,0.18616
0.233,0.18494
0.234,0.18367
0.235,0.18236
0.236,0.18103
0.237,0.17967
0.238,0.1783
0.239,0.17691
0.24,0.17553
0.241,0.17414
0.242,0.17276
0.243,0.17139
0.244,0.17004
0.245,0.16871
0.246,0.1674
0.247,0.16612
0.248,0.16486
0.249,0.16362
0.25,0.16242
0.251,0.16125
0.252,0.1601
0.253,0.15898
0.254,0.15789
0.255,0.15682
0.256,0.15578
0.257,0.15477
0.258,0.15377
0.259,0.15279
0.26,0.15184
0.261,0.1509
0.262,0.14998
0.263,0.14907
0.264,0.14818
0.265,0.14731
0.266,0.14644
0.267,0.14559
0.268,0.14475
0.269,0.14393
0.27,0.14311
0.271,0.14231
0.272,0.14152
0.273,0.14074
0.274,0.13997
0.275,0.13921
0.276,0.13846
0.277,0.13773
0.278,0.137
0.279,0.13629
0.28,0.13559
0.281,0.1349
0.282,0.13423
0.283,0.13356
0.284,0.13291
0.285,0.13227
0.286,0.13164
0.287,0.13102
0.288,0.13041
0.289,0.12982
0.29,0.12923
0.291,0.12866
0.292,0.1281
0.293,0.12754
0.294,0.127
0.295,0.12647
0.296,0.12595
0.297,0.12544
0.298,0.12493
0.299,0.12444
0.3,0.12396
0.301,0.12348
0.302,0.12302
0.303,0.12256
0.304,0.12211
0.305,0.12167
0.306,0.12124
0.307,0.12081
0.308,0.1204
0.309,0.11999
0.31,0.11959
0.311,0.1192
0.312,0.11881
0.313,0.11843
0.314,0.11806
0.315,0.1177
0.316,0.11734
0.317,0.11699
0.318,0.11665
0.319,0.11631
0.32,0.11598
0.321,0.11566
0.322,0.11534
0.323,0.11503
0.324,0.11472
0.325,0.11442
0.326,0.11413
0.327,0.11384
0.328,0.11356
0.329,0.11328
0.33,0.11301
0.331,0.11275
0.332,0.11249
0.333,0.11223
0.334,0.11198
0.335,0.11173
0.336,0.11149
0.337,0.11126
0.338,0.11103
0.339,0.1108
0.34,0.11058
0.341,0.11036
0.342,0.11015
0.343,0.10994
0.344,0.10974
0.345,0.10954
0.346,0.10934
0.347,0.10915
0.348,0.10896
0.349,0.10877
0.35,0.10859
0.351,0.10841
0.352,0.10824
0.353,0.10807
0.354,0.1079
0.355,0.10774
0.356,0.10758
0.357,0.10742
0.358,0.10727
0.359,0.10712
0.36,0.10697
0.361,0.10682
0.362,0.10668
0.363,0.10654
0.364,0.10641
0.365,0.10628
0.366,0.10614
0.367,0.10602
0.368,0.10589
0.369,0.10577
0.37,0.10565
0.371,0.10553
0.372,0.10542
0.373,0.1053
0.374,0.10519
0.375,0.10508
0.376,0.10498
0.377,0.10487
0.378,0.10477
0.379,0.10467
0.38,0.10458
0.381,0.10448
0.382,0.10439
0.383,0.10429
0.384,0.1042
0.385,0.10412
0.386,0.10403
0.387,0.10395
0.388,0.10386
0.389,0.10378
0.39,0.1037
0.391,0.10363
0.392,0.10355
0.393,0.10348
0.394,0.1034
0.395,0.10333
0.396,0.10326
0.397,0.10319
0.398,0.10313
0.399,0.10306
0.4,0.103
0.401,0.10293
0.402,0.10287
0.403,0.10281
0.404,0.10275
0.405,0.10269
0.406,0.10264
0.407,0.10258
0.408,0.10253
0.409,0.10247
0.41,0.10242
0.411,0.10237
0.412,0.10232
0.413,0.10227
0.414,0.10222
0.415,0.10218
0.416,0.10213
0.417,0.10209
0.418,0.10204
0.419,0.102
0.42,0.10196
0.421,0.10192
0.422,0.10188
0.423,0.10184
0.424,0.1018
0.425,0.10176
0.426,0.10172
0.427,0.10169
0.428,0.10165
0.429,0.10162
0.43,0.10158
0.431,0.10155
0.432,0.10152
0.433,0.10148
0.434,0.10145
0.435,0.10142
0.436,0.10139
0.437,0.10136
0.438,0.10133
0.439,0.10131
0.44,0.10128
0.441,0.10125
0.442,0.10122
0.443,0.1012
0.444,0.10117
0.445,0.10115
0.446,0.10112
0.447,0.1011
0.448,0.10108
0.449,0.10105
0.45,0.10103
0.451,0.10101
0.452,0.10099
0.453,0.10097
0.454,0.10095
0.455,0.10093
0.456,0.10091
0.457,0.10089
0.458,0.10087
0.459,0.10085
0.46,0.10083
0.461,0.10082
0.462,0.1008
0.463,0.10078
0.464,0.10077
0.465,0.10075
0.466,0.10073
0.467,0.10072
0.468,0.1007
0.469,0.10069
0.47,0.10067
0.471,0.10066
0.472,0.10065
0.473,0.10063
0.474,0.10062
0.475,0.1006
0.476,0.10059
0.477,0.10058
0.478,0.10057
0.479,0.10056
0.48,0.10054
0.481,0.10053
0.482,0.10052
0.483,0.10051
0.484,0.1005
0.485,0.10049
0.486,0.10048
0.487,0.10047
0.488,0.10046
0.489,0.10045
0.49,0.10044
0.491,0.10043
0.492,0.10042
0.493,0.10041
0.494,0.1004
0.495,0.10039
0.496,0.10039
0.497,0.10038
0.498,0.10037
0.499,0.10036
0.5,0.10035
0.501,0.10035
0.502,0.10034
0.503,0.10033
0.504,0.10033
0.505,0.10032
0.506,0.10031
0.507,0.1003
0.508,0.1003
0.509,0.10029
0.51,0.10029
0.511,0.10028
0.512,0.10027
0.513,0.10027
0.514,0.10026
0.515,0.10026
0.516,0.10025
0.517,0.10025
0.518,0.10024
0.519,0.10024
0.52,0.10023
0.521,0.10023
0.522,0.10022
0.523,0.10022
0.524,0.10021
0.525,0.10021
0.526,0.1002
0.527,0.1002
0.528,0.10019
0.529,0.10019
0.53,0.10019
0.531,0.10018
0.532,0.10018
0.533,0.10017
0.534,0.10017
0.535,0.10017
0.536,0.10016
0.537,0.10016
0.538,0.10016
0.539,0.10015
0.54,0.10015
0.541,0.10015
0.542,0.10014
0.543,0.10014
0.544,0.10014
0.545,0.10014
0.546,0.10013
0.547,0.10013
0.548,0.10013
0.549,0.10012
0.55,0.10012
0.551,0.10012
0.552,0.10012
0.553,0.10011
0.554,0.10011
0.555,0.10011
0.556,0.10011
0.557,0.1001
0.558,0.1001
0.559,0.1001
0.56,0.1001
0.561,0.1001
0.562,0.10009
0.563,0.10009
0.564,0.10009
0.565,0.10009
0.566,0.10009
0.567,0.10008
0.568,0.10008
0.569,0.10008
0.57,0.10008
0.571,0.10008
0.572,0.10008
0.573,0.10007
0.574,0.10007
0.575,0.10007
0.576,0.10007
0.577,0.10007
0.578,0.10007
0.579,0.10007
0.58,0.10006
0.581,0.10006
0.582,0.10006
0.583,0.10006
0.584,0.10006
0.585,0.10006
0.586,0.10006
0.587,0.10005
0.588,0.10005
0.589,0.10005
0.59,0.10005
0.591,0.10005
0.592,0.10005
0.593,0.10005
0.594,0.10005
0.595,0.10005
0.596,0.10005
0.597,0.10004
0.598,0.10004
0.599,0.10004
0.6,0.10004
0.601,0.10176
0.602,0.10627
0.603,0.11274
0.604,0.12051
0.605,0.12907
0.606,0.13804
0.607,0.14714
0.608,0.15613
0.609,0.16487
0.61,0.17321
0.611,0.18107
0.612,0.18838
0.613,0.19509
0.614,0.20117
0.615,0.20661
0.616,0.21141
0.617,0.21559
0.618,0.21917
0.619,0.22218
0.62,0.22466
0.621,0.22667
0.622,0.22825
0.623,0.22946
0.624,0.23034
0.625,0.23094
0.626,0.23131
0.627,0.2315
0.628,0.23154
0.629,0.23147
0.63,0.23131
0.631,0.23109
0.632,0.23082
0.633,0.23051
0.634,0.23019
0.635,0.22985
0.636,0.2295
0.637,0.22913
0.638,0.22875
0.639,0.22835
0.64,0.22792
0.641,0.22748
0.642,0.227
0.643,0.22649
0.644,0.22593
0.645,0.22534
0.646,0.2247
0.647,0.22402
0.648,0.22329
0.649,0.22251
0.65,0.22168
0.651,0.22081
0.652,0.21989
0.653,0.21893
0.654,0.21793
0.655,0.2169
0.656,0.21583
0.657,0.21474
0.658,0.21361
0.659,0.21246
0.66,0.2113
0.661,0.21011
0.662,0.20891
0.663,0.2077
0.664,0.20648
0.665,0.20525
0.666,0.20402
0.667,0.20279
0.668,0.20155
0.669,0.20032
0.67,0.19909
0.671,0.19785
0.672,0.19663
0.673,0.1954
0.674,0.19419
0.675,0.19297
0.676,0.19177
0.677,0.19057
0.678,0.18937
0.679,0.18819
0.68,0.18701
0.681,0.18584
0.682,0.18468
0.683,0.18352
0.684,0.18238
0.685,0.18124
0.686,0.18012
0.687,0.179
0.688,0.17789
0.689,0.17679
0.69,0.17571
0.691,0.17463
0.692,0.17356
0.693,0.17251
0.694,0.17146
0.695,0.17043
0.696,0.16941
0.697,0.1684
0.698,0.16741
0.699,0.16642
0.7,0.16545
0.701,0.16449
0.702,0.16354
0.703,0.1626
0.704,0.16168
0.705,0.16077
0.706,0.15987
0.707,0.15898
0.708,0.15811
0.709,0.15724
0.71,0.1564
0.711,0.15556
0.712,0.15473
0.713,0.15392
0.714,0.15312
0.715,0.15233
0.716,0.15156
0.717,0.15079
0.718,0.15004
0.719,0.1493
0.72,0.14857
0.721,0.14785
0.722,0.14715
0.723,0.14645
0.724,0.14577
0.725,0.14509
0.726,0.14443
0.727,0.14378
0.728,0.14314
0.729,0.14251
0.73,0.1419
0.731,0.14129
0.732,0.14069
0.733,0.1401
0.734,0.13952
0.735,0.13896
0.736,0.1384
0.737,0.13785
0.738,0.13731
0.739,0.13678
0.74,0.13626
0.741,0.13575
0.742,0.13525
0.743,0.13476
0.744,0.13428
0.745,0.1338
0.746,0.13333
0.747,0.13288
0.748,0.13243
0.749,0.13199
0.75,0.13155
0.751,0.13113
0.752,0.13071
0.753,0.1303
0.754,0.1299
0.755,0.1295
0.756,0.12911
0.757,0.12873
0.758,0.12836
0.759,0.12799
0.76,0.12763
0.761,0.12728
0.762,0.12694
0.763,0.1266
0.764,0.12626
0.765,0.12594
0.766,0.12562
0.767,0.1253
0.768,0.12499
0.769,0.12469
0.77,0.1244
0.771,0.12411
0.772,0.12382
0.773,0.12354
0.774,0.12327
0.775,0.123
0.776,0.12273
0.777,0.12247
0.778,0.12222
0.779,0.12197
0.78,0.12173
0.781,0.12149
0.782,0.12126
0.783,0.12103
0.784,0.1208
0.785,0.12058
0.786,0.12036
0.787,0.12015
0.788,0.11994
0.789,0.11974
0.79,0.11954
0.791,0.11935
0.792,0.11915
0.793,0.11897
0.794,0.11878
0.795,0.1186
0.796,0.11842
0.797,0.11825
0.798,0.11808
0.799,0.11791
0.8,0.11775
0.801,0.11759
0.802,0.11743
0.803,0.11728
0.804,0.11713
0.805,0.11698
0.806,0.11684
0.807,0.1167
0.808,0.11656
0.809,0.11642
0.81,0.11629
0.811,0.11616
0.812,0.11603
0.813,0.11591
0.814,0.11578
0.815,0.11566
0.816,0.11555
0.817,0.11543
0.818,0.11532
0.819,0.11521
0.82,0.1151
0.821,0.11499
0.822,0.11489
0.823,0.11479
0.824,0.11469
0.825,0.11459
0.826,0.11449
0.827,0.1144
0.828,0.11431
0.829,0.11422
0.83,0.11413
0.831,0.11404
0.832,0.11396
0.833,0.11388
0.834,0.1138
0.835,0.11372
0.836,0.11364
0.837,0.11356
0.838,0.11349
0.839,0.11342
0.84,0.11334
0.841,0.11327
0.842,0.11321
0.843,0.11314
0.844,0.11307
0.845,0.11301
0.846,0.11294
0.847,0.11288
0.848,0.11282
0.849,0.11276
0.85,0.11271
0.851,0.11265
0.852,0.11259
0.853,0.11254
0.854,0.11249
0.855,0.11243
0.856,0.11238
0.857,0.11233
0.858,0.11228
0.859,0.11223
0.86,0.11219
0.861,0.11214
0.862,0.1121
0.863,0.11205
0.864,0.11201
0.865,0.11197
0.866,0.11193
0.867,0.11189
0.868,0.11185
0.869,0.11181
0.87,0.11177
0.871,0.11173
0.872,0.1117
0.873,0.11166
0.874,0.11162
0.875,0.11159
0.876,0.11156
0.877,0.11152
0.878,0.11149
0.879,0.11146
0.88,0.11143
0.881,0.1114
0.882,0.11137
0.883,0.11134
0.884,0.11131
0.885,0.11128
0.886,0.11126
0.887,0.11123
0.888,0.11121
0.889,0.11118
0.89,0.11115
0.891,0.11113
0.892,0.11111
0.893,0.11108
0.894,0.11106
0.895,0.11104
0.896,0.11102
0.897,0.11099
0.898,0.11097
0.899,0.11095
0.9,0.11093
0.901,0.11091
0.902,0.11089
0.903,0.11087
0.904,0.11086
0.905,0.11084
0.906,0.11082
0.907,0.1108
0.908,0.11079
0.909,0.11077
0.91,0.11075
0.911,0.11074
0.912,0.11072
0.913,0.11071
0.914,0.11069
0.915,0.11068
0.916,0.11066
0.917,0.11065
0.918,0.11063
0.919,0.11062
0.92,0.11061
0.921,0.1106
0.922,0.11058
0.923,0.11057
0.924,0.11056
0.925,0.11055
0.926,0.11053
0.927,0.11052
0.928,0.11051
0.929,0.1105
0.93,0.11049
0.931,0.11048
0.932,0.11047
0.933,0.11046
0.934,0.11045
0.935,0.11044
0.936,0.11043
0.937,0.11042
0.938,0.11041
0.939,0.1104
0.94,0.1104
0.941,0.11039
0.942,0.11038
0.943,0.11037
0.944,0.11036
0.945,0.11036
0.946,0.11035
0.947,0.11034
0.948,0.11033
0.949,0.11033
0.95,0.11032
0.951,0.11031
0.952,0.11031
0.953,0.1103
0.954,0.11029
0.955,0.11029
0.956,0.11028
0.957,0.11028
0.958,0.11027
0.959,0.11026
0.96,0.11026
0.961,0.11025
0.962,0.11025
0.963,0.11024
0.964,0.11024
0.965,0.11023
0.966,0.11023
0.967,0.11022
0.968,0.11022
0.969,0.11021
0.97,0.11021
0.971,0.1102
0.972,0.1102
0.973,0.1102
0.974,0.11019
0.975,0.11019
0.976,0.11018
0.977,0.11018
0.978,0.11018
0.979,0.11017
0.98,0.11017
0.981,0.11016
0.982,0.11016
0.983,0.11016
0.984,0.11015
0.985,0.11015
0.986,0.11015
0.987,0.11014
0.988,0.11014
0.989,0.11014
0.99,0.11014
0.991,0.11013
0.992,0.11013
0.993,0.11013
0.994,0.11012
0.995,0.11012
0.996,0.11012
0.997,0.11012
0.998,0.11011
0.999,0.11011
1,0.11011


==> Simulation_I1.dat <==
0,2.3
0.001,2.3
0.002,2.3
0.003,2.3
0.004,2.3
0.005,2.3
0.006,2.3
0.007,2.3
0.008,2.3
0.009,2.3
0.01,2.3
0.011,2.3
0.012,2.3
0.013,2.3
0.014,2.3
0.015,2.3
0.016,2.3
0.017,2.3
0.018,2.3
0.019,2.3
0.02,2.3
0.021,2.3
0.022,2.3
0.023,2.3
0.024,2.3
0.025,2.3
0.026,2.3
0.027,2.3
0.028,2.3
0.029,2.3
0.03,2.3
0.031,2.3
0.032,2.3
0.033,2.3
0.034,2.3
0.035,2.3
0.036,2.3
0.037,2.3
0.038,2.3
0.039,2.3
0.04,2.3
0.041,2.3
0.042,2.3
0.043,2.3
0.044,2.3
0.045,2.3
0.046,2.3
0.047,2.3
0.048,2.3
0.049,2.3
0.05,2.3
0.051,2.3
0.052,2.3
0.053,2.3
0.054,2.3
0.055,2.3
0.056,2.3
0.057,2.3
0.058,2.3
0.059,2.3
0.06,2.3
0.061,2.3
0.062,2.3
0.063,2.3
0.064,2.3
0.065,2.3
0.066,2.3
0.067,2.3
0.068,2.3
0.069,2.3
0.07,2.3
0.071,2.3
0.072,2.3
0.073,2.3
0.074,2.3
0.075,2.3
0.076,2.3
0.077,2.3
0.078,2.3
0.079,2.3
0.08,2.3
0.081,2.3
0.082,2.3
0.083,2.3
0.084,2.3
0.085,2.3
0.086,2.3
0.087,2.3
0.088,2.3
0.089,2.3
0.09,2.3
0.091,2.3
0.092,2.3
0.093,2.3
0.094,2.3
0.095,2.3
0.096,2.3
0.097,2.3
0.098,2.3
0.099,2.3
0.1,2.3
0.101,2.3
0.102,2.3
0.103,2.3
0.104,2.3
0.105,2.3
0.106,2.3
0.107,2.3
0.108,2.3
0.109,2.3
0.11,2.3
0.111,2.3
0.112,2.3
0.113,2.3
0.114,2.3
0.115,2.3
0.116,2.3
0.117,2.3
0.118,2.3
0.119,2.3
0.12,2.3
0.121,2.3
0.122,2.3
0.123,2.3
0.124,2.3
0.125,2.3
0.126,2.3
0.127,2.3
0.128,2.3
0.129,2.3
0.13,2.3
0.131,2.3
0.132,2.3
0.133,2.3
0.134,2.3
0.135,2.3
0.136,2.3
0.137,2.3
0.138,2.3
0.139,2.3
0.14,2.3
0.141,2.3
0.142,2.3
0.143,2.3
0.144,2.3
0.145,2.3
0.146,2.3
0.147,2.3
0.148,2.3
0.149,2.3
0.15,2.3
0.151,2.3
0.152,2.3
0.153,2.3
0.154,2.3
0.155,2.3
0.156,2.3
0.157,2.3
0.158,2.3
0.159,2.3
0.16,2.3
0.161,2.3
0.162,2.3
0.163,2.3
0.164,2.3
0.165,2.3
0.166,2.3
0.167,2.3
0.168,2.3
0.169,2.3
0.17,2.3
0.171,2.3
0.172,2.3
0.173,2.3
0.174,2.3
0.175,2.3
0.176,2.3
0.177,2.3
0.178,2.3
0.179,2.3
0.18,2.3
0.181,2.3
0.182,2.3
0.183,2.3
0.184,2.3
0.185,2.3
0.186,2.3
0.187,2.3
0.188,2.3
0.189,2.3
0.19,2.3
0.191,2.3
0.192,2.3
0.193,2.3
0.194,2.3
0.195,2.3
0.196,2.3
0.197,2.3
0.198,2.3
0.199,2.3
0.2,2.3
0.201,2.3
0.202,2.3
0.203,2.3
0.204,2.3
0.205,2.3
0.206,2.3
0.207,2.3
0.208,2.3
0.209,2.3
0.21,2.3
0.211,2.3
0.212,2.3
0.213,2.3
0.214,2.3
0.215,2.3
0.216,2.3
0.217,2.3
0.218,2.3
0.219,2.3
0.22,2.3
0.221,2.3
0.222,2.3
0.223,2.3
0.224,2.3
0.225,2.3
0.226,2.3
0.227,2.3
0.228,2.3
0.229,2.3
0.23,2.3
0.231,2.3
0.232,2.3
0.233,2.3
0.234,2.3
0.235,2.3
0.236,2.3
0.237,2.3
0.238,2.3
0.239,2.3
0.24,2.3
0.241,2.3
0.242,2.3
0.243,2.3
0.244,2.3
0.245,2.3
0.246,2.3
0.247,2.3
0.248,2.3
0.249,2.3
0.25,2.3
0.251,2.3
0.252,2.3
0.253,2.3
0.254,2.3
0.255,2.3
0.256,2.3
0.257,2.3
0.258,2.3
0.259,2.3
0.26,2.3
0.261,2.3
0.262,2.3
0.263,2.3
0.264,2.3
0.265,2.3
0.266,2.3
0.267,2.3
0.268,2.3
0.269,2.3
0.27,2.3
0.271,2.3
0.272,2.3
0.273,2.3
0.274,2.3
0.275,2.3
0.276,2.3
0.277,2.3
0.278,2.3
0.279,2.3
0.28,2.3
0.281,2.3
0.282,2.3
0.283,2.3
0.284,2.3
0.285,2.3
0.286,2.3
0.287,2.3
0.288,2.3
0.289,2.3
0.29,2.3
0.291,2.3
0.292,2.3
0.293,2.3
0.294,2.3
0.295,2.3
0.296,2.3
0.297,2.3
0.298,2.3
0.299,2.3
0.3,2.3
0.301,2.3
0.302,2.3
0.303,2.3
0.304,2.3
0.305,2.3
0.306,2.3
0.307,2.3
0.308,2.3
0.309,2.3
0.31,2.3
0.311,2.3
0.312,2.3
0.313,2.3
0.314,2.3
0.315,2.3
0.316,2.3
0.317,2.3
0.318,2.3
0.319,2.3
0.32,2.3
0.321,2.3
0.322,2.3
0.323,2.3
0.324,2.3
0.325,2.3
0.326,2.3
0.327,2.3
0.328,2.3
0.329,2.3
0.33,2.3
0.331,2.3
0.332,2.3
0.333,2.3
0.334,2.3
0.335,2.3
0.336,2.3
0.337,2.3
0.338,2.3
0.339,2.3
0.34,2.3
0.341,2.3
0.342,2.3
0.343,2.3
0.344,2.3
0.345,2.3
0.346,2.3
0.347,2.3
0.348,2.3
0.349,2.3
0.35,2.3
0.351,2.3
0.352,2.3
0.353,2.3
0.354,2.3
0.355,2.3
0.356,2.3
0.357,2.3
0.358,2.3
0.359,2.3
0.36,2.3
0.361,2.3
0.362,2.3
0.363,2.3
0.364,2.3
0.365,2.3
0.366,2.3
0.367,2.3
0.368,2.3
0.369,2.3
0.37,2.3
0.371,2.3
0.372,2.3
0.373,2.3
0.374,2.3
0.375,2.3
0.376,2.3
0.377,2.3
0.378,2.3
0.379,2.3
0.38,2.3
0.381,2.3
0.382,2.3
0.383,2.3
0.384,2.3
0.385,2.3
0.386,2.3
0.387,2.3
0.388,2.3
0.389,2.3
0.39,2.3
0.391,2.3
0.392,2.3
0.393,2.3
0.394,2.3
0.395,2.3
0.396,2.3
0.397,2.3
0.398,2.3
0.399,2.3
0.4,2.3
0.401,2.3
0.402,2.3
0.403,2.3
0.404,2.3
0.405,2.3
0.406,2.3
0.407,2.3
0.408,2.3
0.409,2.3
0.41,2.3
0.411,2.3
0.412,2.3
0.413,2.3
0.414,2.3
0.415,2.3
0.416,2.3
0.417,2.3
0.418,2.3
0.419,2.3
0.42,2.3
0.421,2.3
0.422,2.3
0.423,2.3
0.424,2.3
0.425,2.3
0.426,2.3
0.427,2.3
0.428,2.3
0.429,2.3
0.43,2.3
0.431,2.3
0.432,2.3
0.433,2.3
0.434,2.3
0.435,2.3
0.436,2.3
0.437,2.3
0.438,2.3
0.439,2.3
0.44,2.3
0.441,2.3
0.442,2.3
0.443,2.3
0.444,2.3
0.445,2.3
0.446,2.3
0.447,2.3
0.448,2.3
0.449,2.3
0.45,2.3
0.451,2.3
0.452,2.3
0.453,2.3
0.454,2.3
0.455,2.3
0.456,2.3
0.457,2.3
0.458,2.3
0.459,2.3
0.46,2.3
0.461,2.3
0.462,2.3
0.463,2.3
0.464,2.3
0.465,2.3
0.466,2.3
0.467,2.3
0.468,2.3
0.469,2.3
0.47,2.3
0.471,2.3
0.472,2.3
0.473,2.3
0.474,2.3
0.475,2.3
0.476,2.3
0.477,2.3
0.478,2.3
0.479,2.3
0.48,2.3
0.481,2.3
0.482,2.3
0.483,2.3
0.484,2.3
0.485,2.3
0.486,2.3
0.487,2.3
0.488,2.3
0.489,2.3
0.49,2.3
0.491,2.3
0.492,2.3
0.493,2.3
0.494,2.3
0.495,2.3
0.496,2.3
0.497,2.3
0.498,2.3
0.499,2.3
0.5,2.3
0.501,2.3
0.502,2.3
0.503,2.3
0.504,2.3
0.505,2.3
0.506,2.3
0.507,2.3
0.508,2.3
0.509,2.3
0.51,2.3
0.511,2.3
0.512,2.3
0.513,2.3
0.514,2.3
0.515,2.3
0.516,2.3
0.517,2.3
0.518,2.3
0.519,2.3
0.52,2.3
0.521,2.3
0.522,2.3
0.523,2.3
0.524,2.3
0.525,2.3
0.526,2.3
0.527,2.3
0.528,2.3
0.529,2.3
0.53,2.3
0.531,2.3
0.532,2.3
0.533,2.3
0.534,2.3
0.535,2.3
0.536,2.3
0.537,2.3
0.538,2.3
0.539,2.3
0.54,2.3
0.541,2.3
0.542,2.3
0.543,2.3
0.544,2.3
0.545,2.3
0.546,2.3
0.547,2.3
0.548,2.3
0.549,2.3
0.55,2.3
0.551,2.3
0.552,2.3
0.553,2.3
0.554,2.3
0.555,2.3
0.556,2.3
0.557,2.3
0.558,2.3
0.559,2.3
0.56,2.3
0.561,2.3
0.562,2.3
0.563,2.3
0.564,2.3
0.565,2.3
0.566,2.3
0.567,2.3
0.568,2.3
0.569,2.3
0.57,2.3
0.571,2.3
0.572,2.3
0.573,2.3
0.574,2.3
0.575,2.3
0.576,2.3
0.577,2.3
0.578,2.3
0.579,2.3
0.58,2.3
0.581,2.3
0.582,2.3
0.583,2.3
0.584,2.3
0.585,2.3
0.586,2.3
0.587,2.3
0.588,2.3
0.589,2.3
0.59,2.3
0.591,2.3
0.592,2.3
0.593,2.3
0.594,2.3
0.595,2.3
0.596,2.3
0.597,2.3
0.598,2.3
0.599,2.3
0.6,2.3
0.601,2.76
0.602,2.76
0.603,2.76
0.604,2.76
0.605,2.76
0.606,2.76
0.607,2.76
0.608,2.76
0.609,2.76
0.61,2.76
0.611,2.76
0.612,2.76
0.613,2.76
0.614,2.76
0.615,2.76
0.616,2.76
0.617,2.76
0.618,2.76
0.619,2.76
0.62,2.76
0.621,2.76
0.622,2.76
0.623,2.76
0.624,2.76
0.625,2.76
0.626,2.76
0.627,2.76
0.628,2.76
0.629,2.76
0.63,2.76
0.631,2.76
0.632,2.76
0.633,2.76
0.634,2.76
0.635,2.76
0.636,2.76
0.637,2.76
0.638,2.76
0.639,2.76
0.64,2.76
0.641,2.76
0.642,2.76
0.643,2.76
0.644,2.76
0.645,2.76
0.646,2.76
0.647,2.76
0.648,2.76
0.649,2.76
0.65,2.76
0.651,2.76
0.652,2.76
0.653,2.76
0.654,2.76
0.655,2.76
0.656,2.76
0.657,2.76
0.658,2.76
0.659,2.76
0.66,2.76
0.661,2.76
0.662,2.76
0.663,2.76
0.664,2.76
0.665,2.76
0.666,2.76
0.667,2.76
0.668,2.76
0.669,2.76
0.67,2.76
0.671,2.76
0.672,2.76
0.673,2.76
0.674,2.76
0.675,2.76
0.676,2.76
0.677,2.76
0.678,2.76
0.679,2.76
0.68,2.76
0.681,2.76
0.682,2.76
0.683,2.76
0.684,2.76
0.685,2.76
0.686,2.76
0.687,2.76
0.688,2.76
0.689,2.76
0.69,2.76
0.691,2.76
0.692,2.76
0.693,2.76
0.694,2.76
0.695,2.76
0.696,2.76
0.697,2.76
0.698,2.76
0.699,2.76
0.7,2.76
0.701,2.76
0.702,2.76
0.703,2.76
0.704,2.76
0.705,2.76
0.706,2.76
0.707,2.76
0.708,2.76
0.709,2.76
0.71,2.76
0.711,2.76
0.712,2.76
0.713,2.76
0.714,2.76
0.715,2.76
0.716,2.76
0.717,2.76
0.718,2.76
0.719,2.76
0.72,2.76
0.721,2.76
0.722,2.76
0.723,2.76
0.724,2.76
0.725,2.76
0.726,2.76
0.727,2.76
0.728,2.76
0.729,2.76
0.73,2.76
0.731,2.76
0.732,2.76
0.733,2.76
0.734,2.76
0.735,2.76
0.736,2.76
0.737,2.76
0.738,2.76
0.739,2.76
0.74,2.76
0.741,2.76
0.742,2.76
0.743,2.76
0.744,2.76
0.745,2.76
0.746,2.76
0.747,2.76
0.748,2.76
0.749,2.76
0.75,2.76
0.751,2.76
0.752,2.76
0.753,2.76
0.754,2.76
0.755,2.76
0.756,2.76
0.757,2.76
0.758,2.76
0.759,2.76
0.76,2.76
0.761,2.76
0.762,2.76
0.763,2.76
0.764,2.76
0.765,2.76
0.766,2.76
0.767,2.76
0.768,2.76
0.769,2.76
0.77,2.76
0.771,2.76
0.772,2.76
0.773,2.76
0.774,2.76
0.775,2.76
0.776,2.76
0.777,2.76
0.778,2.76
0.779,2.76
0.78,2.76
0.781,2.76
0.782,2.76
0.783,2.76
0.784,2.76
0.785,2.76
0.786,2.76
0.787,2.76
0.788,2.76
0.789,2.76
0.79,2.76
0.791,2.76
0.792,2.76
0.793,2.76
0.794,2.76
0.795,2.76
0.796,2.76
0.797,2.76
0.798,2.76
0.799,2.76
0.8,2.76
0.801,2.76
0.802,2.76
0.803,2.76
0.804,2.76
0.805,2.76
0.806,2.76
0.807,2.76
0.808,2.76
0.809,2.76
0.81,2.76
0.811,2.76
0.812,2.76
0.813,2.76
0.814,2.76
0.815,2.76
0.816,2.76
0.817,2.76
0.818,2.76
0.819,2.76
0.82,2.76
0.821,2.76
0.822,2.76
0.823,2.76
0.824,2.76
0.825,2.76
0.826,2.76
0.827,2.76
0.828,2.76
0.829,2.76
0.83,2.76
0.831,2.76
0.832,2.76
0.833,2.76
0.834,2.76
0.835,2.76
0.836,2.76
0.837,2.76
0.838,2.76
0.839,2.76
0.84,2.76
0.841,2.76
0.842,2.76
0.843,2.76
0.844,2.76
0.845,2.76
0.846,2.76
0.847,2.76
0.848,2.76
0.849,2.76
0.85,2.76
0.851,2.76
0.852,2.76
0.853,2.76
0.854,2.76
0.855,2.76
0.856,2.76
0.857,2.76
0.858,2.76
0.859,2.76
0.86,2.76
0.861,2.76
0.862,2.76
0.863,2.76
0.864,2.76
0.865,2.76
0.866,2.76
0.867,2.76
0.868,2.76
0.869,2.76
0.87,2.76
0.871,2.76
0.872,2.76
0.873,2.76
0.874,2.76
0.875,2.76
0.876,2.76
0.877,2.76
0.878,2.76
0.879,2.76
0.88,2.76
0.881,2.76
0.882,2.76
0.883,2.76
0.884,2.76
0.885,2.76
0.886,2.76
0.887,2.76
0.888,2.76
0.889,2.76
0.89,2.76
0.891,2.76
0.892,2.76
0.893,2.76
0.894,2.76
0.895,2.76
0.896,2.76
0.897,2.76
0.898,2.76
0.899,2.76
0.9,2.76
0.901,2.76
0.902,2.76
0.903,2.76
0.904,2.76
0.905,2.76
0.906,2.76
0.907,2.76
0.908,2.76
0.909,2.76
0.91,2.76
0.911,2.76
0.912,2.76
0.913,2.76
0.914,2.76
0.915,2.76
0.916,2.76
0.917,2.76
0.918,2.76
0.919,2.76
0.92,2.76
0.921,2.76
0.922,2.76
0.923,2.76
0.924,2.76
0.925,2.76
0.926,2.76
0.927,2.76
0.928,2.76
0.929,2.76
0.93,2.76
0.931,2.76
0.932,2.76
0.933,2.76
0.934,2.76
0.935,2.76
0.936,2.76
0.937,2.76
0.938,2.76
0.939,2.76
0.94,2.76
0.941,2.76
0.942,2.76
0.943,2.76
0.944,2.76
0.945,2.76
0.946,2.76
0.947,2.76
0.948,2.76
0.949,2.76
0.95,2.76
0.951,2.76
0.952,2.76
0.953,2.76
0.954,2.76
0.955,2.76
0.956,2.76
0.957,2.76
0.958,2.76
0.959,2.76
0.96,2.76
0.961,2.76
0.962,2.76
0.963,2.76
0.964,2.76
0.965,2.76
0.966,2.76
0.967,2.76
0.968,2.76
0.969,2.76
0.97,2.76
0.971,2.76
0.972,2.76
0.973,2.76
0.974,2.76
0.975,2.76
0.976,2.76
0.977,2.76
0.978,2.76
0.979,2.76
0.98,2.76
0.981,2.76
0.982,2.76
0.983,2.76
0.984,2.76
0.985,2.76
0.986,2.76
0.987,2.76
0.988,2.76
0.989,2.76
0.99,2.76
0.991,2.76
0.992,2.76
0.993,2.76
0.994,2.76
0.995,2.76
0.996,2.76
0.997,2.76
0.998,2.76
0.999,2.76
1,2.76


==> Simulation_I2.dat <==
0,1.9
0.001,1.9
0.002,1.9
0.003,1.9
0.004,1.9
0.005,1.9
0.006,1.9
0.007,1.9
0.008,1.9
0.009,1.9
0.01,1.9
0.011,1.9
0.012,1.9
0.013,1.9
0.014,1.9
0.015,1.9
0.016,1.9
0.017,1.9
0.018,1.9
0.019,1.9
0.02,1.9
0.021,1.9
0.022,1.9
0.023,1.9
0.024,1.9
0.025,1.9
0.026,1.9
0.027,1.9
0.028,1.9
0.029,1.9
0.03,1.9
0.031,1.9
0.032,1.9
0.033,1.9
0.034,1.9
0.035,1.9
0.036,1.9
0.037,1.9
0.038,1.9
0.039,1.9
0.04,1.9
0.041,1.9
0.042,1.9
0.043,1.9
0.044,1.9
0.045,1.9
0.046,1.9
0.047,1.9
0.048,1.9
0.049,1.9
0.05,1.9
0.051,1.9
0.052,1.9
0.053,1.9
0.054,1.9
0.055,1.9
0.056,1.9
0.057,1.9
0.058,1.9
0.059,1.9
0.06,1.9
0.061,1.9
0.062,1.9
0.063,1.9
0.064,1.9
0.065,1.9
0.066,1.9
0.067,1.9
0.068,1.9
0.069,1.9
0.07,1.9
0.071,1.9
0.072,1.9
0.073,1.9
0.074,1.9
0.075,1.9
0.076,1.9
0.077,1.9
0.078,1.9
0.079,1.9
0.08,1.9
0.081,1.9
0.082,1.9
0.083,1.9
0.084,1.9
0.085,1.9
0.086,1.9
0.087,1.9
0.088,1.9
0.089,1.9
0.09,1.9
0.091,1.9
0.092,1.9
0.093,1.9
0.094,1.9
0.095,1.9
0.096,1.9
0.097,1.9
0.098,1.9
0.099,1.9
0.1,1.9
0.101,1.9
0.102,1.9
0.103,1.9
0.104,1.9
0.105,1.9
0.106,1.9
0.107,1.9
0.108,1.9
0.109,1.9
0.11,1.9
0.111,1.9
0.112,1.9
0.113,1.9
0.114,1.9
0.115,1.9
0.116,1.9
0.117,1.9
0.118,1.9
0.119,1.9
0.12,1.9
0.121,1.9
0.122,1.9
0.123,1.9
0.124,1.9
0.125,1.9
0.126,1.9
0.127,1.9
0.128,1.9
0.129,1.9
0.13,1.9
0.131,1.9
0.132,1.9
0.133,1.9
0.134,1.9
0.135,1.9
0.136,1.9
0.137,1.9
0.138,1.9
0.139,1.9
0.14,1.9
0.141,1.9
0.142,1.9
0.143,1.9
0.144,1.9
0.145,1.9
0.146,1.9
0.147,1.9
0.148,1.9
0.149,1.9
0.15,1.9
0.151,1.9
0.152,1.9
0.153,1.9
0.154,1.9
0.155,1.9
0.156,1.9
0.157,1.9
0.158,1.9
0.159,1.9
0.16,1.9
0.161,1.9
0.162,1.9
0.163,1.9
0.164,1.9
0.165,1.9
0.166,1.9
0.167,1.9
0.168,1.9
0.169,1.9
0.17,1.9
0.171,1.9
0.172,1.9
0.173,1.9
0.174,1.9
0.175,1.9
0.176,1.9
0.177,1.9
0.178,1.9
0.179,1.9
0.18,1.9
0.181,1.9
0.182,1.9
0.183,1.9
0.184,1.9
0.185,1.9
0.186,1.9
0.187,1.9
0.188,1.9
0.189,1.9
0.19,1.9
0.191,1.9
0.192,1.9
0.193,1.9
0.194,1.9
0.195,1.9
0.196,1.9
0.197,1.9
0.198,1.9
0.199,1.9
0.2,1.9
0.201,1.9
0.202,1.9
0.203,1.9
0.204,1.9
0.205,1.9
0.206,1.9
0.207,1.9
0.208,1.9
0.209,1.9
0.21,1.9
0.211,1.9
0.212,1.9
0.213,1.9
0.214,1.9
0.215,1.9
0.216,1.9
0.217,1.9
0.218,1.9
0.219,1.9
0.22,1.9
0.221,1.9
0.222,1.9
0.223,1.9
0.224,1.9
0.225,1.9
0.226,1.9
0.227,1.9
0.228,1.9
0.229,1.9
0.23,1.9
0.231,1.9
0.232,1.9
0.233,1.9
0.234,1.9
0.235,1.9
0.236,1.9
0.237,1.9
0.238,1.9
0.239,1.9
0.24,1.9
0.241,1.9
0.242,1.9
0.243,1.9
0.244,1.9
0.245,1.9
0.246,1.9
0.247,1.9
0.248,1.9
0.249,1.9
0.25,1.9
0.251,1.9
0.252,1.9
0.253,1.9
0.254,1.9
0.255,1.9
0.256,1.9
0.257,1.9
0.258,1.9
0.259,1.9
0.26,1.9
0.261,1.9
0.262,1.9
0.263,1.9
0.264,1.9
0.265,1.9
0.266,1.9
0.267,1.9
0.268,1.9
0.269,1.9
0.27,1.9
0.271,1.9
0.272,1.9
0.273,1.9
0.274,1.9
0.275,1.9
0.276,1.9
0.277,1.9
0.278,1.9
0.279,1.9
0.28,1.9
0.281,1.9
0.282,1.9
0.283,1.9
0.284,1.9
0.285,1.9
0.286,1.9
0.287,1.9
0.288,1.9
0.289,1.9
0.29,1.9
0.291,1.9
0.292,1.9
0.293,1.9
0.294,1.9
0.295,1.9
0.296,1.9
0.297,1.9
0.298,1.9
0.299,1.9
0.3,1.9
0.301,1.9
0.302,1.9
0.303,1.9
0.304,1.9
0.305,1.9
0.306,1.9
0.307,1.9
0.308,1.9
0.309,1.9
0.31,1.9
0.311,1.9
0.312,1.9
0.313,1.9
0.314,1.9
0.315,1.9
0.316,1.9
0.317,1.9
0.318,1.9
0.319,1.9
0.32,1.9
0.321,1.9
0.322,1.9
0.323,1.9
0.324,1.9
0.325,1.9
0.326,1.9
0.327,1.9
0.328,1.9
0.329,1.9
0.33,1.9
0.331,1.9
0.332,1.9
0.333,1.9
0.334,1.9
0.335,1.9
0.336,1.9
0.337,1.9
0.338,1.9
0.339,1.9
0.34,1.9
0.341,1.9
0.342,1.9
0.343,1.9
0.344,1.9
0.345,1.9
0.346,1.9
0.347,1.9
0.348,1.9
0.349,1.9
0.35,1.9
0.351,1.9
0.352,1.9
0.353,1.9
0.354,1.9
0.355,1.9
0.356,1.9
0.357,1.9
0.358,1.9
0.359,1.9
0.36,1.9
0.361,1.9
0.362,1.9
0.363,1.9
0.364,1.9
0.365,1.9
0.366,1.9
0.367,1.9
0.368,1.9
0.369,1.9
0.37,1.9
0.371,1.9
0.372,1.9
0.373,1.9
0.374,1.9
0.375,1.9
0.376,1.9
0.377,1.9
0.378,1.9
0.379,1.9
0.38,1.9
0.381,1.9
0.382,1.9
0.383,1.9
0.384,1.9
0.385,1.9
0.386,1.9
0.387,1.9
0.388,1.9
0.389,1.9
0.39,1.9
0.391,1.9
0.392,1.9
0.393,1.9
0.394,1.9
0.395,1.9
0.396,1.9
0.397,1.9
0.398,1.9
0.399,1.9
0.4,1.9
0.401,1.9
0.402,1.9
0.403,1.9
0.404,1.9
0.405,1.9
0.406,1.9
0.407,1.9
0.408,1.9
0.409,1.9
0.41,1.9
0.411,1.9
0.412,1.9
0.413,1.9
0.414,1.9
0.415,1.9
0.416,1.9
0.417,1.9
0.418,1.9
0.419,1.9
0.42,1.9
0.421,1.9
0.422,1.9
0.423,1.9
0.424,1.9
0.425,1.9
0.426,1.9
0.427,1.9
0.428,1.9
0.429,1.9
0.43,1.9
0.431,1.9
0.432,1.9
0.433,1.9
0.434,1.9
0.435,1.9
0.436,1.9
0.437,1.9
0.438,1.9
0.439,1.9
0.44,1.9
0.441,1.9
0.442,1.9
0.443,1.9
0.444,1.9
0.445,1.9
0.446,1.9
0.447,1.9
0.448,1.9
0.449,1.9
0.45,1.9
0.451,1.9
0.452,1.9
0.453,1.9
0.454,1.9
0.455,1.9
0.456,1.9
0.457,1.9
0.458,1.9
0.459,1.9
0.46,1.9
0.461,1.9
0.462,1.9
0.463,1.9
0.464,1.9
0.465,1.9
0.466,1.9
0.467,1.9
0.468,1.9
0.469,1.9
0.47,1.9
0.471,1.9
0.472,1.9
0.473,1.9
0.474,1.9
0.475,1.9
0.476,1.9
0.477,1.9
0.478,1.9
0.479,1.9
0.48,1.9
0.481,1.9
0.482,1.9
0.483,1.9
0.484,1.9
0.485,1.9
0.486,1.9
0.487,1.9
0.488,1.9
0.489,1.9
0.49,1.9
0.491,1.9
0.492,1.9
0.493,1.9
0.494,1.9
0.495,1.9
0.496,1.9
0.497,1.9
0.498,1.9
0.499,1.9
0.5,1.9
0.501,1.9
0.502,1.9
0.503,1.9
0.504,1.9
0.505,1.9
0.506,1.9
0.507,1.9
0.508,1.9
0.509,1.9
0.51,1.9
0.511,1.9
0.512,1.9
0.513,1.9
0.514,1.9
0.515,1.9
0.516,1.9
0.517,1.9
0.518,1.9
0.519,1.9
0.52,1.9
0.521,1.9
0.522,1.9
0.523,1.9
0.524,1.9
0.525,1.9
0.526,1.9
0.527,1.9
0.528,1.9
0.529,1.9
0.53,1.9
0.531,1.9
0.532,1.9
0.533,1.9
0.534,1.9
0.535,1.9
0.536,1.9
0.537,1.9
0.538,1.9
0.539,1.9
0.54,1.9
0.541,1.9
0.542,1.9
0.543,1.9
0.544,1.9
0.545,1.9
0.546,1.9
0.547,1.9
0.548,1.9
0.549,1.9
0.55,1.9
0.551,1.9
0.552,1.9
0.553,1.9
0.554,1.9
0.555,1.9
0.556,1.9
0.557,1.9
0.558,1.9
0.559,1.9
0.56,1.9
0.561,1.9
0.562,1.9
0.563,1.9
0.564,1.9
0.565,1.9
0.566,1.9
0.567,1.9
0.568,1.9
0.569,1.9
0.57,1.9
0.571,1.9
0.572,1.9
0.573,1.9
0.574,1.9
0.575,1.9
0.576,1.9
0.577,1.9
0.578,1.9
0.579,1.9
0.58,1.9
0.581,1.9
0.582,1.9
0.583,1.9
0.584,1.9
0.585,1.9
0.586,1.9
0.587,1.9
0.588,1.9
0.589,1.9
0.59,1.9
0.591,1.9
0.592,1.9
0.593,1.9
0.594,1.9
0.595,1.9
0.596,1.9
0.597,1.9
0.598,1.9
0.599,1.9
0.6,1.9
0.601,1.9
0.602,1.9
0.603,1.9
0.604,1.9
0.605,1.9
0.606,1.9
0.607,1.9
0.608,1.9
0.609,1.9
0.61,1.9
0.611,1.9
0.612,1.9
0.613,1.9
0.614,1.9
0.615,1.9
0.616,1.9
0.617,1.9
0.618,1.9
0.619,1.9
0.62,1.9
0.621,1.9
0.622,1.9
0.623,1.9
0.624,1.9
0.625,1.9
0.626,1.9
0.627,1.9
0.628,1.9
0.629,1.9
0.63,1.9
0.631,1.9
0.632,1.9
0.633,1.9
0.634,1.9
0.635,1.9
0.636,1.9
0.637,1.9
0.638,1.9
0.639,1.9
0.64,1.9
0.641,1.9
0.642,1.9
0.643,1.9
0.644,1.9
0.645,1.9
0.646,1.9
0.647,1.9
0.648,1.9
0.649,1.9
0.65,1.9
0.651,1.9
0.652,1.9
0.653,1.9
0.654,1.9
0.655,1.9
0.656,1.9
0.657,1.9
0.658,1.9
0.659,1.9
0.66,1.9
0.661,1.9
0.662,1.9
0.663,1.9
0.664,1.9
0.665,1.9
0.666,1.9
0.667,1.9
0.668,1.9
0.669,1.9
0.67,1.9
0.671,1.9
0.672,1.9
0.673,1.9
0.674,1.9
0.675,1.9
0.676,1.9
0.677,1.9
0.678,1.9
0.679,1.9
0.68,1.9
0.681,1.9
0.682,1.9
0.683,1.9
0.684,1.9
0.685,1.9
0.686,1.9
0.687,1.9
0.688,1.9
0.689,1.9
0.69,1.9
0.691,1.9
0.692,1.9
0.693,1.9
0.694,1.9
0.695,1.9
0.696,1.9
0.697,1.9
0.698,1.9
0.699,1.9
0.7,1.9
0.701,1.9
0.702,1.9
0.703,1.9
0.704,1.9
0.705,1.9
0.706,1.9
0.707,1.9
0.708,1.9
0.709,1.9
0.71,1.9
0.711,1.9
0.712,1.9
0.713,1.9
0.714,1.9
0.715,1.9
0.716,1.9
0.717,1.9
0.718,1.9
0.719,1.9
0.72,1.9
0.721,1.9
0.722,1.9
0.723,1.9
0.724,1.9
0.725,1.9
0.726,1.9
0.727,1.9
0.728,1.9
0.729,1.9
0.73,1.9
0.731,1.9
0.732,1.9
0.733,1.9
0.734,1.9
0.735,1.9
0.736,1.9
0.737,1.9
0.738,1.9
0.739,1.9
0.74,1.9
0.741,1.9
0.742,1.9
0.743,1.9
0.744,1.9
0.745,1.9
0.746,1.9
0.747,1.9
0.748,1.9
0.749,1.9
0.75,1.9
0.751,1.9
0.752,1.9
0.753,1.9
0.754,1.9
0.755,1.9
0.756,1.9
0.757,1.9
0.758,1.9
0.759,1.9
0.76,1.9
0.761,1.9
0.762,1.9
0.763,1.9
0.764,1.9
0.765,1.9
0.766,1.9
0.767,1.9
0.768,1.9
0.769,1.9
0.77,1.9
0.771,1.9
0.772,1.9
0.773,1.9
0.774,1.9
0.775,1.9
0.776,1.9
0.777,1.9
0.778,1.9
0.779,1.9
0.78,1.9
0.781,1.9
0.782,1.9
0.783,1.9
0.784,1.9
0.785,1.9
0.786,1.9
0.787,1.9
0.788,1.9
0.789,1.9
0.79,1.9
0.791,1.9
0.792,1.9
0.793,1.9
0.794,1.9
0.795,1.9
0.796,1.9
0.797,1.9
0.798,1.9
0.799,1.9
0.8,1.9
0.801,1.9
0.802,1.9
0.803,1.9
0.804,1.9
0.805,1.9
0.806,1.9
0.807,1.9
0.808,1.9
0.809,1.9
0.81,1.9
0.811,1.9
0.812,1.9
0.813,1.9
0.814,1.9
0.815,1.9
0.816,1.9
0.817,1.9
0.818,1.9
0.819,1.9
0.82,1.9
0.821,1.9
0.822,1.9
0.823,1.9
0.824,1.9
0.825,1.9
0.826,1.9
0.827,1.9
0.828,1.9
0.829,1.9
0.83,1.9
0.831,1.9
0.832,1.9
0.833,1.9
0.834,1.9
0.835,1.9
0.836,1.9
0.837,1.9
0.838,1.9
0.839,1.9
0.84,1.9
0.841,1.9
0.842,1.9
0.843,1.9
0.844,1.9
0.845,1.9
0.846,1.9
0.847,1.9
0.848,1.9
0.849,1.9
0.85,1.9
0.851,1.9
0.852,1.9
0.853,1.9
0.854,1.9
0.855,1.9
0.856,1.9
0.857,1.9
0.858,1.9
0.859,1.9
0.86,1.9
0.861,1.9
0.862,1.9
0.863,1.9
0.864,1.9
0.865,1.9
0.866,1.9
0.867,1.9
0.868,1.9
0.869,1.9
0.87,1.9
0.871,1.9
0.872,1.9
0.873,1.9
0.874,1.9
0.875,1.9
0.876,1.9
0.877,1.9
0.878,1.9
0.879,1.9
0.88,1.9
0.881,1.9
0.882,1.9
0.883,1.9
0.884,1.9
0.885,1.9
0.886,1.9
0.887,1.9
0.888,1.9
0.889,1.9
0.89,1.9
0.891,1.9
0.892,1.9
0.893,1.9
0.894,1.9
0.895,1.9
0.896,1.9
0.897,1.9
0.898,1.9
0.899,1.9
0.9,1.9
0.901,1.9
0.902,1.9
0.903,1.9
0.904,1.9
0.905,1.9
0.906,1.9
0.907,1.9
0.908,1.9
0.909,1.9
0.91,1.9
0.911,1.9
0.912,1.9
0.913,1.9
0.914,1.9
0.915,1.9
0.916,1.9
0.917,1.9
0.918,1.9
0.919,1.9
0.92,1.9
0.921,1.9
0.922,1.9
0.923,1.9
0.924,1.9
0.925,1.9
0.926,1.9
0.927,1.9
0.928,1.9
0.929,1.9
0.93,1.9
0.931,1.9
0.932,1.9
0.933,1.9
0.934,1.9
0.935,1.9
0.936,1.9
0.937,1.9
0.938,1.9
0.939,1.9
0.94,1.9
0.941,1.9
0.942,1.9
0.943,1.9
0.944,1.9
0.945,1.9
0.946,1.9
0.947,1.9
0.948,1.9
0.949,1.9
0.95,1.9
0.951,1.9
0.952,1.9
0.953,1.9
0.954,1.9
0.955,1.9
0.956,1.9
0.957,1.9
0.958,1.9
0.959,1.9
0.96,1.9
0.961,1.9
0.962,1.9
0.963,1.9
0.964,1.9
0.965,1.9
0.966,1.9
0.967,1.9
0.968,1.9
0.969,1.9
0.97,1.9
0.971,1.9
0.972,1.9
0.973,1.9
0.974,1.9
0.975,1.9
0.976,1.9
0.977,1.9
0.978,1.9
0.979,1.9
0.98,1.9
0.981,1.9
0.982,1.9
0.983,1.9
0.984,1.9
0.985,1.9
0.986,1.9
0.987,1.9
0.988,1.9
0.989,1.9
0.99,1.9
0.991,1.9
0.992,1.9
0.993,1.9
0.994,1.9
0.995,1.9
0.996,1.9
0.997,1.9
0.998,1.9
0.999,1.9
1,1.9


==> Simulation_I3.dat <==
0,2.1
0.001,2.1
0.002,2.1
0.003,2.1
0.004,2.1
0.005,2.1
0.006,2.1
0.007,2.1
0.008,2.1
0.009,2.1
0.01,2.1
0.011,2.1
0.012,2.1
0.013,2.1
0.014,2.1
0.015,2.1
0.016,2.1
0.017,2.1
0.018,2.1
0.019,2.1
0.02,2.1
0.021,2.1
0.022,2.1
0.023,2.1
0.024,2.1
0.025,2.1
0.026,2.1
0.027,2.1
0.028,2.1
0.029,2.1
0.03,2.1
0.031,2.1
0.032,2.1
0.033,2.1
0.034,2.1
0.035,2.1
0.036,2.1
0.037,2.1
0.038,2.1
0.039,2.1
0.04,2.1
0.041,2.1
0.042,2.1
0.043,2.1
0.044,2.1
0.045,2.1
0.046,2.1
0.047,2.1
0.048,2.1
0.049,2.1
0.05,2.1
0.051,2.1
0.052,2.1
0.053,2.1
0.054,2.1
0.055,2.1
0.056,2.1
0.057,2.1
0.058,2.1
0.059,2.1
0.06,2.1
0.061,2.1
0.062,2.1
0.063,2.1
0.064,2.1
0.065,2.1
0.066,2.1
0.067,2.1
0.068,2.1
0.069,2.1
0.07,2.1
0.071,2.1
0.072,2.1
0.073,2.1
0.074,2.1
0.075,2.1
0.076,2.1
0.077,2.1
0.078,2.1
0.079,2.1
0.08,2.1
0.081,2.1
0.082,2.1
0.083,2.1
0.084,2.1
0.085,2.1
0.086,2.1
0.087,2.1
0.088,2.1
0.089,2.1
0.09,2.1
0.091,2.1
0.092,2.1
0.093,2.1
0.094,2.1
0.095,2.1
0.096,2.1
0.097,2.1
0.098,2.1
0.099,2.1
0.1,2.1
0.101,2.1
0.102,2.1
0.103,2.1
0.104,2.1
0.105,2.1
0.106,2.1
0.107,2.1
0.108,2.1
0.109,2.1
0.11,2.1
0.111,2.1
0.112,2.1
0.113,2.1
0.114,2.1
0.115,2.1
0.116,2.1
0.117,2.1
0.118,2.1
0.119,2.1
0.12,2.1
0.121,2.1
0.122,2.1
0.123,2.1
0.124,2.1
0.125,2.1
0.126,2.1
0.127,2.1
0.128,2.1
0.129,2.1
0.13,2.1
0.131,2.1
0.132,2.1
0.133,2.1
0.134,2.1
0.135,2.1
0.136,2.1
0.137,2.1
0.138,2.1
0.139,2.1
0.14,2.1
0.141,2.1
0.142,2.1
0.143,2.1
0.144,2.1
0.145,2.1
0.146,2.1
0.147,2.1
0.148,2.1
0.149,2.1
0.15,2.1
0.151,2.1
0.152,2.1
0.153,2.1
0.154,2.1
0.155,2.1
0.156,2.1
0.157,2.1
0.158,2.1
0.159,2.1
0.16,2.1
0.161,2.1
0.162,2.1
0.163,2.1
0.164,2.1
0.165,2.1
0.166,2.1
0.167,2.1
0.168,2.1
0.169,2.1
0.17,2.1
0.171,2.1
0.172,2.1
0.173,2.1
0.174,2.1
0.175,2.1
0.176,2.1
0.177,2.1
0.178,2.1
0.179,2.1
0.18,2.1
0.181,2.1
0.182,2.1
0.183,2.1
0.184,2.1
0.185,2.1
0.186,2.1
0.187,2.1
0.188,2.1
0.189,2.1
0.19,2.1
0.191,2.1
0.192,2.1
0.193,2.1
0.194,2.1
0.195,2.1
0.196,2.1
0.197,2.1
0.198,2.1
0.199,2.1
0.2,2.1
0.201,2.1
0.202,2.1
0.203,2.1
0.204,2.1
0.205,2.1
0.206,2.1
0.207,2.1
0.208,2.1
0.209,2.1
0.21,2.1
0.211,2.1
0.212,2.1
0.213,2.1
0.214,2.1
0.215,2.1
0.216,2.1
0.217,2.1
0.218,2.1
0.219,2.1
0.22,2.1
0.221,2.1
0.222,2.1
0.223,2.1
0.224,2.1
0.225,2.1
0.226,2.1
0.227,2.1
0.228,2.1
0.229,2.1
0.23,2.1
0.231,2.1
0.232,2.1
0.233,2.1
0.234,2.1
0.235,2.1
0.236,2.1
0.237,2.1
0.238,2.1
0.239,2.1
0.24,2.1
0.241,2.1
0.242,2.1
0.243,2.1
0.244,2.1
0.245,2.1
0.246,2.1
0.247,2.1
0.248,2.1
0.249,2.1
0.25,2.1
0.251,2.1
0.252,2.1
0.253,2.1
0.254,2.1
0.255,2.1
0.256,2.1
0.257,2.1
0.258,2.1
0.259,2.1
0.26,2.1
0.261,2.1
0.262,2.1
0.263,2.1
0.264,2.1
0.265,2.1
0.266,2.1
0.267,2.1
0.268,2.1
0.269,2.1
0.27,2.1
0.271,2.1
0.272,2.1
0.273,2.1
0.274,2.1
0.275,2.1
0.276,2.1
0.277,2.1
0.278,2.1
0.279,2.1
0.28,2.1
0.281,2.1
0.282,2.1
0.283,2.1
0.284,2.1
0.285,2.1
0.286,2.1
0.287,2.1
0.288,2.1
0.289,2.1
0.29,2.1
0.291,2.1
0.292,2.1
0.293,2.1
0.294,2.1
0.295,2.1
0.296,2.1
0.297,2.1
0.298,2.1
0.299,2.1
0.3,2.1
0.301,2.1
0.302,2.1
0.303,2.1
0.304,2.1
0.305,2.1
0.306,2.1
0.307,2.1
0.308,2.1
0.309,2.1
0.31,2.1
0.311,2.1
0.312,2.1
0.313,2.1
0.314,2.1
0.315,2.1
0.316,2.1
0.317,2.1
0.318,2.1
0.319,2.1
0.32,2.1
0.321,2.1
0.322,2.1
0.323,2.1
0.324,2.1
0.325,2.1
0.326,2.1
0.327,2.1
0.328,2.1
0.329,2.1
0.33,2.1
0.331,2.1
0.332,2.1
0.333,2.1
0.334,2.1
0.335,2.1
0.336,2.1
0.337,2.1
0.338,2.1
0.339,2.1
0.34,2.1
0.341,2.1
0.342,2.1
0.343,2.1
0.344,2.1
0.345,2.1
0.346,2.1
0.347,2.1
0.348,2.1
0.349,2.1
0.35,2.1
0.351,2.1
0.352,2.1
0.353,2.1
0.354,2.1
0.355,2.1
0.356,2.1
0.357,2.1
0.358,2.1
0.359,2.1
0.36,2.1
0.361,2.1
0.362,2.1
0.363,2.1
0.364,2.1
0.365,2.1
0.366,2.1
0.367,2.1
0.368,2.1
0.369,2.1
0.37,2.1
0.371,2.1
0.372,2.1
0.373,2.1
0.374,2.1
0.375,2.1
0.376,2.1
0.377,2.1
0.378,2.1
0.379,2.1
0.38,2.1
0.381,2.1
0.382,2.1
0.383,2.1
0.384,2.1
0.385,2.1
0.386,2.1
0.387,2.1
0.388,2.1
0.389,2.1
0.39,2.1
0.391,2.1
0.392,2.1
0.393,2.1
0.394,2.1
0.395,2.1
0.396,2.1
0.397,2.1
0.398,2.1
0.399,2.1
0.4,2.1
0.401,2.1
0.402,2.1
0.403,2.1
0.404,2.1
0.405,2.1
0.406,2.1
0.407,2.1
0.408,2.1
0.409,2.1
0.41,2.1
0.411,2.1
0.412,2.1
0.413,2.1
0.414,2.1
0.415,2.1
0.416,2.1
0.417,2.1
0.418,2.1
0.419,2.1
0.42,2.1
0.421,2.1
0.422,2.1
0.423,2.1
0.424,2.1
0.425,2.1
0.426,2.1
0.427,2.1
0.428,2.1
0.429,2.1
0.43,2.1
0.431,2.1
0.432,2.1
0.433,2.1
0.434,2.1
0.435,2.1
0.436,2.1
0.437,2.1
0.438,2.1
0.439,2.1
0.44,2.1
0.441,2.1
0.442,2.1
0.443,2.1
0.444,2.1
0.445,2.1
0.446,2.1
0.447,2.1
0.448,2.1
0.449,2.1
0.45,2.1
0.451,2.1
0.452,2.1
0.453,2.1
0.454,2.1
0.455,2.1
0.456,2.1
0.457,2.1
0.458,2.1
0.459,2.1
0.46,2.1
0.461,2.1
0.462,2.1
0.463,2.1
0.464,2.1
0.465,2.1
0.466,2.1
0.467,2.1
0.468,2.1
0.469,2.1
0.47,2.1
0.471,2.1
0.472,2.1
0.473,2.1
0.474,2.1
0.475,2.1
0.476,2.1
0.477,2.1
0.478,2.1
0.479,2.1
0.48,2.1
0.481,2.1
0.482,2.1
0.483,2.1
0.484,2.1
0.485,2.1
0.486,2.1
0.487,2.1
0.488,2.1
0.489,2.1
0.49,2.1
0.491,2.1
0.492,2.1
0.493,2.1
0.494,2.1
0.495,2.1
0.496,2.1
0.497,2.1
0.498,2.1
0.499,2.1
0.5,2.1
0.501,2.1
0.502,2.1
0.503,2.1
0.504,2.1
0.505,2.1
0.506,2.1
0.507,2.1
0.508,2.1
0.509,2.1
0.51,2.1
0.511,2.1
0.512,2.1
0.513,2.1
0.514,2.1
0.515,2.1
0.516,2.1
0.517,2.1
0.518,2.1
0.519,2.1
0.52,2.1
0.521,2.1
0.522,2.1
0.523,2.1
0.524,2.1
0.525,2.1
0.526,2.1
0.527,2.1
0.528,2.1
0.529,2.1
0.53,2.1
0.531,2.1
0.532,2.1
0.533,2.1
0.534,2.1
0.535,2.1
0.536,2.1
0.537,2.1
0.538,2.1
0.539,2.1
0.54,2.1
0.541,2.1
0.542,2.1
0.543,2.1
0.544,2.1
0.545,2.1
0.546,2.1
0.547,2.1
0.548,2.1
0.549,2.1
0.55,2.1
0.551,2.1
0.552,2.1
0.553,2.1
0.554,2.1
0.555,2.1
0.556,2.1
0.557,2.1
0.558,2.1
0.559,2.1
0.56,2.1
0.561,2.1
0.562,2.1
0.563,2.1
0.564,2.1
0.565,2.1
0.566,2.1
0.567,2.1
0.568,2.1
0.569,2.1
0.57,2.1
0.571,2.1
0.572,2.1
0.573,2.1
0.574,2.1
0.575,2.1
0.576,2.1
0.577,2.1
0.578,2.1
0.579,2.1
0.58,2.1
0.581,2.1
0.582,2.1
0.583,2.1
0.584,2.1
0.585,2.1
0.586,2.1
0.587,2.1
0.588,2.1
0.589,2.1
0.59,2.1
0.591,2.1
0.592,2.1
0.593,2.1
0.594,2.1
0.595,2.1
0.596,2.1
0.597,2.1
0.598,2.1
0.599,2.1
0.6,2.1
0.601,2.1
0.602,2.1
0.603,2.1
0.604,2.1
0.605,2.1
0.606,2.1
0.607,2.1
0.608,2.1
0.609,2.1
0.61,2.1
0.611,2.1
0.612,2.1
0.613,2.1
0.614,2.1
0.615,2.1
0.616,2.1
0.617,2.1
0.618,2.1
0.619,2.1
0.62,2.1
0.621,2.1
0.622,2.1
0.623,2.1
0.624,2.1
0.625,2.1
0.626,2.1
0.627,2.1
0.628,2.1
0.629,2.1
0.63,2.1
0.631,2.1
0.632,2.1
0.633,2.1
0.634,2.1
0.635,2.1
0.636,2.1
0.637,2.1
0.638,2.1
0.639,2.1
0.64,2.1
0.641,2.1
0.642,2.1
0.643,2.1
0.644,2.1
0.645,2.1
0.646,2.1
0.647,2.1
0.648,2.1
0.649,2.1
0.65,2.1
0.651,2.1
0.652,2.1
0.653,2.1
0.654,2.1
0.655,2.1
0.656,2.1
0.657,2.1
0.658,2.1
0.659,2.1
0.66,2.1
0.661,2.1
0.662,2.1
0.663,2.1
0.664,2.1
0.665,2.1
0.666,2.1
0.667,2.1
0.668,2.1
0.669,2.1
0.67,2.1
0.671,2.1
0.672,2.1
0.673,2.1
0.674,2.1
0.675,2.1
0.676,2.1
0.677,2.1
0.678,2.1
0.679,2.1
0.68,2.1
0.681,2.1
0.682,2.1
0.683,2.1
0.684,2.1
0.685,2.1
0.686,2.1
0.687,2.1
0.688,2.1
0.689,2.1
0.69,2.1
0.691,2.1
0.692,2.1
0.693,2.1
0.694,2.1
0.695,2.1
0.696,2.1
0.697,2.1
0.698,2.1
0.699,2.1
0.7,2.1
0.701,2.1
0.702,2.1
0.703,2.1
0.704,2.1
0.705,2.1
0.706,2.1
0.707,2.1
0.708,2.1
0.709,2.1
0.71,2.1
0.711,2.1
0.712,2.1
0.713,2.1
0.714,2.1
0.715,2.1
0.716,2.1
0.717,2.1
0.718,2.1
0.719,2.1
0.72,2.1
0.721,2.1
0.722,2.1
0.723,2.1
0.724,2.1
0.725,2.1
0.726,2.1
0.727,2.1
0.728,2.1
0.729,2.1
0.73,2.1
0.731,2.1
0.732,2.1
0.733,2.1
0.734,2.1
0.735,2.1
0.736,2.1
0.737,2.1
0.738,2.1
0.739,2.1
0.74,2.1
0.741,2.1
0.742,2.1
0.743,2.1
0.744,2.1
0.745,2.1
0.746,2.1
0.747,2.1
0.748,2.1
0.749,2.1
0.75,2.1
0.751,2.1
0.752,2.1
0.753,2.1
0.754,2.1
0.755,2.1
0.756,2.1
0.757,2.1
0.758,2.1
0.759,2.1
0.76,2.1
0.761,2.1
0.762,2.1
0.763,2.1
0.764,2.1
0.765,2.1
0.766,2.1
0.767,2.1
0.768,2.1
0.769,2.1
0.77,2.1
0.771,2.1
0.772,2.1
0.773,2.1
0.774,2.1
0.775,2.1
0.776,2.1
0.777,2.1
0.778,2.1
0.779,2.1
0.78,2.1
0.781,2.1
0.782,2.1
0.783,2.1
0.784,2.1
0.785,2.1
0.786,2.1
0.787,2.1
0.788,2.1
0.789,2.1
0.79,2.1
0.791,2.1
0.792,2.1
0.793,2.1
0.794,2.1
0.795,2.1
0.796,2.1
0.797,2.1
0.798,2.1
0.799,2.1
0.8,2.1
0.801,2.1
0.802,2.1
0.803,2.1
0.804,2.1
0.805,2.1
0.806,2.1
0.807,2.1
0.808,2.1
0.809,2.1
0.81,2.1
0.811,2.1
0.812,2.1
0.813,2.1
0.814,2.1
0.815,2.1
0.816,2.1
0.817,2.1
0.818,2.1
0.819,2.1
0.82,2.1
0.821,2.1
0.822,2.1
0.823,2.1
0.824,2.1
0.825,2.1
0.826,2.1
0.827,2.1
0.828,2.1
0.829,2.1
0.83,2.1
0.831,2.1
0.832,2.1
0.833,2.1
0.834,2.1
0.835,2.1
0.836,2.1
0.837,2.1
0.838,2.1
0.839,2.1
0.84,2.1
0.841,2.1
0.842,2.1
0.843,2.1
0.844,2.1
0.845,2.1
0.846,2.1
0.847,2.1
0.848,2.1
0.849,2.1
0.85,2.1
0.851,2.1
0.852,2.1
0.853,2.1
0.854,2.1
0.855,2.1
0.856,2.1
0.857,2.1
0.858,2.1
0.859,2.1
0.86,2.1
0.861,2.1
0.862,2.1
0.863,2.1
0.864,2.1
0.865,2.1
0.866,2.1
0.867,2.1
0.868,2.1
0.869,2.1
0.87,2.1
0.871,2.1
0.872,2.1
0.873,2.1
0.874,2.1
0.875,2.1
0.876,2.1
0.877,2.1
0.878,2.1
0.879,2.1
0.88,2.1
0.881,2.1
0.882,2.1
0.883,2.1
0.884,2.1
0.885,2.1
0.886,2.1
0.887,2.1
0.888,2.1
0.889,2.1
0.89,2.1
0.891,2.1
0.892,2.1
0.893,2.1
0.894,2.1
0.895,2.1
0.896,2.1
0.897,2.1
0.898,2.1
0.899,2.1
0.9,2.1
0.901,2.1
0.902,2.1
0.903,2.1
0.904,2.1
0.905,2.1
0.906,2.1
0.907,2.1
0.908,2.1
0.909,2.1
0.91,2.1
0.911,2.1
0.912,2.1
0.913,2.1
0.914,2.1
0.915,2.1
0.916,2.1
0.917,2.1
0.918,2.1
0.919,2.1
0.92,2.1
0.921,2.1
0.922,2.1
0.923,2.1
0.924,2.1
0.925,2.1
0.926,2.1
0.927,2.1
0.928,2.1
0.929,2.1
0.93,2.1
0.931,2.1
0.932,2.1
0.933,2.1
0.934,2.1
0.935,2.1
0.936,2.1
0.937,2.1
0.938,2.1
0.939,2.1
0.94,2.1
0.941,2.1
0.942,2.1
0.943,2.1
0.944,2.1
0.945,2.1
0.946,2.1
0.947,2.1
0.948,2.1
0.949,2.1
0.95,2.1
0.951,2.1
0.952,2.1
0.953,2.1
0.954,2.1
0.955,2.1
0.956,2.1
0.957,2.1
0.958,2.1
0.959,2.1
0.96,2.1
0.961,2.1
0.962,2.1
0.963,2.1
0.964,2.1
0.965,2.1
0.966,2.1
0.967,2.1
0.968,2.1
0.969,2.1
0.97,2.1
0.971,2.1
0.972,2.1
0.973,2.1
0.974,2.1
0.975,2.1
0.976,2.1
0.977,2.1
0.978,2.1
0.979,2.1
0.98,2.1
0.981,2.1
0.982,2.1
0.983,2.1
0.984,2.1
0.985,2.1
0.986,2.1
0.987,2.1
0.988,2.1
0.989,2.1
0.99,2.1
0.991,2.1
0.992,2.1
0.993,2.1
0.994,2.1
0.995,2.1
0.996,2.1
0.997,2.1
0.998,2.1
0.999,2.1
1,2.1


==> Simulation_V1.dat <==
0,1
0.001,0.77499
0.002,0.55981
0.003,0.37146
0.004,0.2261
0.005,0.12417
0.006,0.065155
0.007,0.048588
0.008,0.074006
0.009,0.14094
0.01,0.2489
0.011,0.39735
0.012,0.58572
0.013,0.8134
0.014,1.0797
0.015,1.3839
0.016,1.7252
0.017,2.1028
0.018,2.5157
0.019,2.963
0.02,3.4436
0.021,3.9565
0.022,4.5005
0.023,5.0745
0.024,5.6771
0.025,6.3072
0.026,6.9632
0.027,7.6439
0.028,8.3467
0.029,9.061
0.03,9.7626
0.031,10.442
0.032,11.099
0.033,11.733
0.034,12.344
0.035,12.93
0.036,13.491
0.037,14.026
0.038,14.534
0.039,15.015
0.04,15.468
0.041,15.893
0.042,16.288
0.043,16.653
0.044,16.989
0.045,17.293
0.046,17.566
0.047,17.808
0.048,18.018
0.049,18.196
0.05,18.342
0.051,18.455
0.052,18.536
0.053,18.584
0.054,18.6
0.055,18.584
0.056,18.536
0.057,18.456
0.058,18.344
0.059,18.201
0.06,18.028
0.061,17.827
0.062,17.602
0.063,17.376
0.064,17.155
0.065,16.937
0.066,16.723
0.067,16.512
0.068,16.303
0.069,16.096
0.07,15.89
0.071,15.685
0.072,15.481
0.073,15.278
0.074,15.076
0.075,14.875
0.076,14.674
0.077,14.473
0.078,14.273
0.079,14.074
0.08,13.874
0.081,13.675
0.082,13.476
0.083,13.277
0.084,13.079
0.085,12.881
0.086,12.682
0.087,12.484
0.088,12.286
0.089,12.089
0.09,11.891
0.091,11.693
0.092,11.496
0.093,11.298
0.094,11.101
0.095,10.903
0.096,10.706
0.097,10.509
0.098,10.311
0.099,10.114
0.1,9.917
0.101,9.7199
0.102,9.5228
0.103,9.3257
0.104,9.1286
0.105,8.9316
0.106,8.7346
0.107,8.5376
0.108,8.3406
0.109,8.1436
0.11,7.9467
0.111,7.7498
0.112,7.5528
0.113,7.3559
0.114,7.159
0.115,6.9648
0.116,6.7865
0.117,6.633
0.118,6.5033
0.119,6.3957
0.12,6.3088
0.121,6.2416
0.122,6.194
0.123,6.167
0.124,6.1623
0.125,6.1808
0.126,6.2236
0.127,6.2912
0.128,6.384
0.129,6.5024
0.13,6.6465
0.131,6.8163
0.132,7.0117
0.133,7.2325
0.134,7.4784
0.135,7.749
0.136,8.0439
0.137,8.3625
0.138,8.7043
0.139,9.0681
0.14,9.452
0.141,9.8534
0.142,10.268
0.143,10.68
0.144,11.075
0.145,11.446
0.146,11.793
0.147,12.117
0.148,12.418
0.149,12.695
0.15,12.949
0.151,13.18
0.152,13.388
0.153,13.573
0.154,13.734
0.155,13.872
0.156,13.987
0.157,14.079
0.158,14.147
0.159,14.192
0.16,14.213
0.161,14.212
0.162,14.187
0.163,14.14
0.164,14.07
0.165,13.978
0.166,13.865
0.167,13.732
0.168,13.582
0.169,13.415
0.17,13.233
0.171,13.036
0.172,12.825
0.173,12.601
0.174,12.367
0.175,12.136
0.176,11.917
0.177,11.716
0.178,11.535
0.179,11.373
0.18,11.229
0.181,11.101
0.182,10.989
0.183,10.893
0.184,10.814
0.185,10.752
0.186,10.708
0.187,10.682
0.188,10.676
0.189,10.689
0.19,10.722
0.191,10.773
0.192,10.844
0.193,10.932
0.194,11.038
0.195,11.161
0.196,11.296
0.197,11.436
0.198,11.576
0.199,11.71
0.2,11.834
0.201,11.946
0.202,12.045
0.203,12.129
0.204,12.199
0.205,12.255
0.206,12.298
0.207,12.329
0.208,12.349
0.209,12.36
0.21,12.363
0.211,12.36
0.212,12.352
0.213,12.341
0.214,12.327
0.215,12.312
0.216,12.296
0.217,12.281
0.218,12.266
0.219,12.252
0.22,12.24
0.221,12.23
0.222,12.221
0.223,12.214
0.224,12.208
0.225,12.205
0.226,12.203
0.227,12.202
0.228,12.202
0.229,12.203
0.23,12.205
0.231,12.207
0.232,12.21
0.233,12.213
0.234,12.216
0.235,12.219
0.236,12.222
0.237,12.225
0.238,12.227
0.239,12.229
0.24,12.231
0.241,12.232
0.242,12.234
0.243,12.234
0.244,12.235
0.245,12.235
0.246,12.235
0.247,12.235
0.248,12.234
0.249,12.234
0.25,12.233
0.251,12.232
0.252,12.231
0.253,12.23
0.254,12.229
0.255,12.228
0.256,12.228
0.257,12.227
0.258,12.226
0.259,12.225
0.26,12.224
0.261,12.224
0.262,12.223
0.263,12.223
0.264,12.222
0.265,12.222
0.266,12.221
0.267,12.221
0.268,12.22
0.269,12.22
0.27,12.22
0.271,12.219
0.272,12.219
0.273,12.219
0.274,12.218
0.275,12.218
0.276,12.218
0.277,12.217
0.278,12.217
0.279,12.217
0.28,12.216
0.281,12.216
0.282,12.216
0.283,12.215
0.284,12.215
0.285,12.215
0.286,12.214
0.287,12.214
0.288,12.214
0.289,12.213
0.29,12.213
0.291,12.213
0.292,12.212
0.293,12.212
0.294,12.212
0.295,12.212
0.296,12.211
0.297,12.211
0.298,12.211
0.299,12.211
0.3,12.21
0.301,12.21
0.302,12.21
0.303,12.21
0.304,12.209
0.305,12.209
0.306,12.209
0.307,12.209
0.308,12.209
0.309,12.208
0.31,12.208
0.311,12.208
0.312,12.208
0.313,12.208
0.314,12.207
0.315,12.207
0.316,12.207
0.317,12.207
0.318,12.207
0.319,12.207
0.32,12.206
0.321,12.206
0.322,12.206
0.323,12.206
0.324,12.206
0.325,12.206
0.326,12.206
0.327,12.206
0.328,12.205
0.329,12.205
0.33,12.205
0.331,12.205
0.332,12.205
0.333,12.205
0.334,12.205
0.335,12.205
0.336,12.204
0.337,12.204
0.338,12.204
0.339,12.204
0.34,12.204
0.341,12.204
0.342,12.204
0.343,12.204
0.344,12.204
0.345,12.204
0.346,12.204
0.347,12.203
0.348,12.203
0.349,12.203
0.35,12.203
0.351,12.203
0.352,12.203
0.353,12.203
0.354,12.203
0.355,12.203
0.356,12.203
0.357,12.203
0.358,12.203
0.359,12.203
0.36,12.203
0.361,12.203
0.362,12.202
0.363,12.202
0.364,12.202
0.365,12.202
0.366,12.202
0.367,12.202
0.368,12.202
0.369,12.202
0.37,12.202
0.371,12.202
0.372,12.202
0.373,12.202
0.374,12.202
0.375,12.202
0.376,12.202
0.377,12.202
0.378,12.202
0.379,12.202
0.38,12.202
0.381,12.202
0.382,12.202
0.383,12.202
0.384,12.202
0.385,12.201
0.386,12.201
0.387,12.201
0.388,12.201
0.389,12.201
0.39,12.201
0.391,12.201
0.392,12.201
0.393,12.201
0.394,12.201
0.395,12.201
0.396,12.201
0.397,12.201
0.398,12.201
0.399,12.201
0.4,12.201
0.401,12.201
0.402,12.201
0.403,12.201
0.404,12.201
0.405,12.201
0.406,12.201
0.407,12.201
0.408,12.201
0.409,12.201
0.41,12.201
0.411,12.201
0.412,12.201
0.413,12.201
0.414,12.201
0.415,12.201
0.416,12.201
0.417,12.201
0.418,12.201
0.419,12.201
0.42,12.201
0.421,12.201
0.422,12.201
0.423,12.201
0.424,12.201
0.425,12.201
0.426,12.201
0.427,12.201
0.428,12.201
0.429,12.201
0.43,12.201
0.431,12.201
0.432,12.201
0.433,12.201
0.434,12.2
0.435,12.2
0.436,12.2
0.437,12.2
0.438,12.2
0.439,12.2
0.44,12.2
0.441,12.2
0.442,12.2
0.443,12.2
0.444,12.2
0.445,12.2
0.446,12.2
0.447,12.2
0.448,12.2
0.449,12.2
0.45,12.2
0.451,12.2
0.452,12.2
0.453,12.2
0.454,12.2
0.455,12.2
0.456,12.2
0.457,12.2
0.458,12.2
0.459,12.2
0.46,12.2
0.461,12.2
0.462,12.2
0.463,12.2
0.464,12.2
0.465,12.2
0.466,12.2
0.467,12.2
0.468,12.2
0.469,12.2
0.47,12.2
0.471,12.2
0.472,12.2
0.473,12.2
0.474,12.2
0.475,12.2
0.476,12.2
0.477,12.2
0.478,12.2
0.479,12.2
0.48,12.2
0.481,12.2
0.482,12.2
0.483,12.2
0.484,12.2
0.485,12.2
0.486,12.2
0.487,12.2
0.488,12.2
0.489,12.2
0.49,12.2
0.491,12.2
0.492,12.2
0.493,12.2
0.494,12.2
0.495,12.2
0.496,12.2
0.497,12.2
0.498,12.2
0.499,12.2
0.5,12.2
0.501,12.2
0.502,12.2
0.503,12.2
0.504,12.2
0.505,12.2
0.506,12.2
0.507,12.2
0.508,12.2
0.509,12.2
0.51,12.2
0.511,12.2
0.512,12.2
0.513,12.2
0.514,12.2
0.515,12.2
0.516,12.2
0.517,12.2
0.518,12.2
0.519,12.2
0.52,12.2
0.521,12.2
0.522,12.2
0.523,12.2
0.524,12.2
0.525,12.2
0.526,12.2
0.527,12.2
0.528,12.2
0.529,12.2
0.53,12.2
0.531,12.2
0.532,12.2
0.533,12.2
0.534,12.2
0.535,12.2
0.536,12.2
0.537,12.2
0.538,12.2
0.539,12.2
0.54,12.2
0.541,12.2
0.542,12.2
0.543,12.2
0.544,12.2
0.545,12.2
0.546,12.2
0.547,12.2
0.548,12.2
0.549,12.2
0.55,12.2
0.551,12.2
0.552,12.2
0.553,12.2
0.554,12.2
0.555,12.2
0.556,12.2
0.557,12.2
0.558,12.2
0.559,12.2
0.56,12.2
0.561,12.2
0.562,12.2
0.563,12.2
0.564,12.2
0.565,12.2
0.566,12.2
0.567,12.2
0.568,12.2
0.569,12.2
0.57,12.2
0.571,12.2
0.572,12.2
0.573,12.2
0.574,12.2
0.575,12.2
0.576,12.2
0.577,12.2
0.578,12.2
0.579,12.2
0.58,12.2
0.581,12.2
0.582,12.2
0.583,12.2
0.584,12.2
0.585,12.2
0.586,12.2
0.587,12.2
0.588,12.2
0.589,12.2
0.59,12.2
0.591,12.2
0.592,12.2
0.593,12.2
0.594,12.2
0.595,12.2
0.596,12.2
0.597,12.2
0.598,12.2
0.599,12.2
0.6,12.2
0.601,12.157
0.602,12.119
0.603,12.088
0.604,12.064
0.605,12.047
0.606,12.037
0.607,12.034
0.608,12.037
0.609,12.046
0.61,12.059
0.611,12.076
0.612,12.096
0.613,12.119
0.614,12.143
0.615,12.168
0.616,12.192
0.617,12.216
0.618,12.24
0.619,12.261
0.62,12.281
0.621,12.299
0.622,12.314
0.623,12.328
0.624,12.339
0.625,12.348
0.626,12.355
0.627,12.36
0.628,12.364
0.629,12.365
0.63,12.366
0.631,12.365
0.632,12.364
0.633,12.362
0.634,12.359
0.635,12.355
0.636,12.352
0.637,12.348
0.638,12.344
0.639,12.341
0.64,12.337
0.641,12.333
0.642,12.33
0.643,12.327
0.644,12.324
0.645,12.321
0.646,12.319
0.647,12.316
0.648,12.314
0.649,12.312
0.65,12.31
0.651,12.308
0.652,12.307
0.653,12.305
0.654,12.303
0.655,12.301
0.656,12.3
0.657,12.298
0.658,12.296
0.659,12.295
0.66,12.293
0.661,12.291
0.662,12.289
0.663,12.287
0.664,12.286
0.665,12.284
0.666,12.282
0.667,12.28
0.668,12.278
0.669,12.276
0.67,12.275
0.671,12.273
0.672,12.271
0.673,12.269
0.674,12.267
0.675,12.266
0.676,12.264
0.677,12.262
0.678,12.261
0.679,12.259
0.68,12.258
0.681,12.256
0.682,12.255
0.683,12.253
0.684,12.252
0.685,12.251
0.686,12.249
0.687,12.248
0.688,12.247
0.689,12.246
0.69,12.245
0.691,12.244
0.692,12.242
0.693,12.241
0.694,12.24
0.695,12.239
0.696,12.238
0.697,12.237
0.698,12.236
0.699,12.235
0.7,12.235
0.701,12.234
0.702,12.233
0.703,12.232
0.704,12.231
0.705,12.23
0.706,12.23
0.707,12.229
0.708,12.228
0.709,12.227
0.71,12.227
0.711,12.226
0.712,12.225
0.713,12.225
0.714,12.224
0.715,12.224
0.716,12.223
0.717,12.222
0.718,12.222
0.719,12.221
0.72,12.221
0.721,12.22
0.722,12.22
0.723,12.219
0.724,12.219
0.725,12.218
0.726,12.218
0.727,12.217
0.728,12.217
0.729,12.216
0.73,12.216
0.731,12.216
0.732,12.215
0.733,12.215
0.734,12.214
0.735,12.214
0.736,12.214
0.737,12.213
0.738,12.213
0.739,12.213
0.74,12.212
0.741,12.212
0.742,12.212
0.743,12.212
0.744,12.211
0.745,12.211
0.746,12.211
0.747,12.21
0.748,12.21
0.749,12.21
0.75,12.21
0.751,12.21
0.752,12.209
0.753,12.209
0.754,12.209
0.755,12.209
0.756,12.208
0.757,12.208
0.758,12.208
0.759,12.208
0.76,12.208
0.761,12.207
0.762,12.207
0.763,12.207
0.764,12.207
0.765,12.207
0.766,12.207
0.767,12.206
0.768,12.206
0.769,12.206
0.77,12.206
0.771,12.206
0.772,12.206
0.773,12.206
0.774,12.205
0.775,12.205
0.776,12.205
0.777,12.205
0.778,12.205
0.779,12.205
0.78,12.205
0.781,12.205
0.782,12.205
0.783,12.204
0.784,12.204
0.785,12.204
0.786,12.204
0.787,12.204
0.788,12.204
0.789,12.204
0.79,12.204
0.791,12.204
0.792,12.204
0.793,12.203
0.794,12.203
0.795,12.203
0.796,12.203
0.797,12.203
0.798,12.203
0.799,12.203
0.8,12.203
0.801,12.203
0.802,12.203
0.803,12.203
0.804,12.203
0.805,12.203
0.806,12.203
0.807,12.203
0.808,12.202
0.809,12.202
0.81,12.202
0.811,12.202
0.812,12.202
0.813,12.202
0.814,12.202
0.815,12.202
0.816,12.202
0.817,12.202
0.818,12.202
0.819,12.202
0.82,12.202
0.821,12.202
0.822,12.202
0.823,12.202
0.824,12.202
0.825,12.202
0.826,12.202
0.827,12.202
0.828,12.202
0.829,12.202
0.83,12.201
0.831,12.201
0.832,12.201
0.833,12.201
0.834,12.201
0.835,12.201
0.836,12.201
0.837,12.201
0.838,12.201
0.839,12.201
0.84,12.201
0.841,12.201
0.842,12.201
0.843,12.201
0.844,12.201
0.845,12.201
0.846,12.201
0.847,12.201
0.848,12.201
0.849,12.201
0.85,12.201
0.851,12.201
0.852,12.201
0.853,12.201
0.854,12.201
0.855,12.201
0.856,12.201
0.857,12.201
0.858,12.201
0.859,12.201
0.86,12.201
0.861,12.201
0.862,12.201
0.863,12.201
0.864,12.201
0.865,12.201
0.866,12.201
0.867,12.201
0.868,12.201
0.869,12.201
0.87,12.201
0.871,12.201
0.872,12.201
0.873,12.201
0.874,12.201
0.875,12.201
0.876,12.201
0.877,12.201
0.878,12.201
0.879,12.201
0.88,12.2
0.881,12.2
0.882,12.2
0.883,12.2
0.884,12.2
0.885,12.2
0.886,12.2
0.887,12.2
0.888,12.2
0.889,12.2
0.89,12.2
0.891,12.2
0.892,12.2
0.893,12.2
0.894,12.2
0.895,12.2
0.896,12.2
0.897,12.2
0.898,12.2
0.899,12.2
0.9,12.2
0.901,12.2
0.902,12.2
0.903,12.2
0.904,12.2
0.905,12.2
0.906,12.2
0.907,12.2
0.908,12.2
0.909,12.2
0.91,12.2
0.911,12.2
0.912,12.2
0.913,12.2
0.914,12.2
0.915,12.2
0.916,12.2
0.917,12.2
0.918,12.2
0.919,12.2
0.92,12.2
0.921,12.2
0.922,12.2
0.923,12.2
0.924,12.2
0.925,12.2
0.926,12.2
0.927,12.2
0.928,12.2
0.929,12.2
0.93,12.2
0.931,12.2
0.932,12.2
0.933,12.2
0.934,12.2
0.935,12.2
0.936,12.2
0.937,12.2
0.938,12.2
0.939,12.2
0.94,12.2
0.941,12.2
0.942,12.2
0.943,12.2
0.944,12.2
0.945,12.2
0.946,12.2
0.947,12.2
0.948,12.2
0.949,12.2
0.95,12.2
0.951,12.2
0.952,12.2
0.953,12.2
0.954,12.2
0.955,12.2
0.956,12.2
0.957,12.2
0.958,12.2
0.959,12.2
0.96,12.2
0.961,12.2
0.962,12.2
0.963,12.2
0.964,12.2
0.965,12.2
0.966,12.2
0.967,12.2
0.968,12.2
0.969,12.2
0.97,12.2
0.971,12.2
0.972,12.2
0.973,12.2
0.974,12.2
0.975,12.2
0.976,12.2
0.977,12.2
0.978,12.2
0.979,12.2
0.98,12.2
0.981,12.2
0.982,12.2
0.983,12.2
0.984,12.2
0.985,12.2
0.986,12.2
0.987,12.2
0.988,12.2
0.989,12.2
0.99,12.2
0.991,12.2
0.992,12.2
0.993,12.2
0.994,12.2
0.995,12.2
0.996,12.2
0.997,12.2
0.998,12.2
0.999,12.2
1,12.2


==> Simulation_V2.dat <==
0,1
0.001,0.83846
0.002,0.67238
0.003,0.51675
0.004,0.39343
0.005,0.30691
0.006,0.25808
0.007,0.24758
0.008,0.27579
0.009,0.3429
0.01,0.44894
0.011,0.59379
0.012,0.7772
0.013,0.9988
0.014,1.2581
0.015,1.5546
0.016,1.8876
0.017,2.2564
0.018,2.6601
0.019,3.0978
0.02,3.5687
0.021,4.0717
0.022,4.6056
0.023,5.1694
0.024,5.7619
0.025,6.3817
0.026,7.0277
0.027,7.6951
0.028,8.3664
0.029,9.0295
0.03,9.6823
0.031,10.322
0.032,10.948
0.033,11.556
0.034,12.146
0.035,12.715
0.036,13.262
0.037,13.787
0.038,14.288
0.039,14.763
0.04,15.213
0.041,15.635
0.042,16.03
0.043,16.396
0.044,16.733
0.045,17.041
0.046,17.318
0.047,17.565
0.048,17.781
0.049,17.965
0.05,18.118
0.051,18.24
0.052,18.329
0.053,18.387
0.054,18.412
0.055,18.406
0.056,18.369
0.057,18.3
0.058,18.199
0.059,18.068
0.06,17.922
0.061,17.769
0.062,17.608
0.063,17.439
0.064,17.263
0.065,17.082
0.066,16.898
0.067,16.71
0.068,16.521
0.069,16.329
0.07,16.137
0.071,15.943
0.072,15.749
0.073,15.554
0.074,15.359
0.075,15.163
0.076,14.967
0.077,14.771
0.078,14.574
0.079,14.378
0.08,14.181
0.081,13.985
0.082,13.788
0.083,13.591
0.084,13.394
0.085,13.198
0.086,13.001
0.087,12.804
0.088,12.607
0.089,12.41
0.09,12.214
0.091,12.017
0.092,11.82
0.093,11.623
0.094,11.426
0.095,11.229
0.096,11.033
0.097,10.836
0.098,10.639
0.099,10.442
0.1,10.245
0.101,10.048
0.102,9.8515
0.103,9.6546
0.104,9.4578
0.105,9.261
0.106,9.0641
0.107,8.8673
0.108,8.6705
0.109,8.4736
0.11,8.2768
0.111,8.08
0.112,7.8831
0.113,7.6863
0.114,7.4895
0.115,7.2927
0.116,7.0967
0.117,6.9029
0.118,6.713
0.119,6.5282
0.12,6.3503
0.121,6.1842
0.122,6.0436
0.123,5.9389
0.124,5.87
0.125,5.8355
0.126,5.8341
0.127,5.8649
0.128,5.9269
0.129,6.0195
0.13,6.1419
0.131,6.2936
0.132,6.4737
0.133,6.6818
0.134,6.9171
0.135,7.1789
0.136,7.4667
0.137,7.7796
0.138,8.1152
0.139,8.4645
0.14,8.8198
0.141,9.1751
0.142,9.5263
0.143,9.872
0.144,10.21
0.145,10.539
0.146,10.855
0.147,11.156
0.148,11.442
0.149,11.711
0.15,11.961
0.151,12.192
0.152,12.403
0.153,12.594
0.154,12.764
0.155,12.912
0.156,13.038
0.157,13.142
0.158,13.224
0.159,13.284
0.16,13.321
0.161,13.336
0.162,13.328
0.163,13.298
0.164,13.246
0.165,13.175
0.166,13.098
0.167,13.015
0.168,12.924
0.169,12.823
0.17,12.713
0.171,12.592
0.172,12.459
0.173,12.314
0.174,12.16
0.175,11.997
0.176,11.827
0.177,11.654
0.178,11.479
0.179,11.307
0.18,11.139
0.181,10.977
0.182,10.826
0.183,10.692
0.184,10.58
0.185,10.493
0.186,10.43
0.187,10.392
0.188,10.377
0.189,10.384
0.19,10.41
0.191,10.453
0.192,10.512
0.193,10.583
0.194,10.666
0.195,10.757
0.196,10.853
0.197,10.954
0.198,11.055
0.199,11.155
0.2,11.252
0.201,11.342
0.202,11.426
0.203,11.501
0.204,11.567
0.205,11.623
0.206,11.67
0.207,11.709
0.208,11.739
0.209,11.761
0.21,11.776
0.211,11.786
0.212,11.79
0.213,11.791
0.214,11.789
0.215,11.784
0.216,11.778
0.217,11.772
0.218,11.765
0.219,11.759
0.22,11.753
0.221,11.748
0.222,11.744
0.223,11.742
0.224,11.741
0.225,11.741
0.226,11.742
0.227,11.745
0.228,11.748
0.229,11.752
0.23,11.757
0.231,11.762
0.232,11.768
0.233,11.774
0.234,11.78
0.235,11.786
0.236,11.792
0.237,11.798
0.238,11.803
0.239,11.808
0.24,11.813
0.241,11.817
0.242,11.821
0.243,11.825
0.244,11.828
0.245,11.831
0.246,11.834
0.247,11.836
0.248,11.838
0.249,11.84
0.25,11.842
0.251,11.843
0.252,11.844
0.253,11.846
0.254,11.847
0.255,11.848
0.256,11.849
0.257,11.85
0.258,11.851
0.259,11.852
0.26,11.853
0.261,11.854
0.262,11.855
0.263,11.856
0.264,11.857
0.265,11.858
0.266,11.859
0.267,11.86
0.268,11.861
0.269,11.862
0.27,11.863
0.271,11.864
0.272,11.865
0.273,11.866
0.274,11.867
0.275,11.868
0.276,11.869
0.277,11.869
0.278,11.87
0.279,11.871
0.28,11.872
0.281,11.872
0.282,11.873
0.283,11.874
0.284,11.874
0.285,11.875
0.286,11.876
0.287,11.876
0.288,11.877
0.289,11.877
0.29,11.878
0.291,11.878
0.292,11.879
0.293,11.879
0.294,11.88
0.295,11.88
0.296,11.881
0.297,11.881
0.298,11.881
0.299,11.882
0.3,11.882
0.301,11.883
0.302,11.883
0.303,11.883
0.304,11.884
0.305,11.884
0.306,11.884
0.307,11.885
0.308,11.885
0.309,11.885
0.31,11.886
0.311,11.886
0.312,11.886
0.313,11.887
0.314,11.887
0.315,11.887
0.316,11.888
0.317,11.888
0.318,11.888
0.319,11.888
0.32,11.889
0.321,11.889
0.322,11.889
0.323,11.889
0.324,11.89
0.325,11.89
0.326,11.89
0.327,11.89
0.328,11.89
0.329,11.891
0.33,11.891
0.331,11.891
0.332,11.891
0.333,11.891
0.334,11.892
0.335,11.892
0.336,11.892
0.337,11.892
0.338,11.892
0.339,11.892
0.34,11.893
0.341,11.893
0.342,11.893
0.343,11.893
0.344,11.893
0.345,11.893
0.346,11.894
0.347,11.894
0.348,11.894
0.349,11.894
0.35,11.894
0.351,11.894
0.352,11.894
0.353,11.894
0.354,11.895
0.355,11.895
0.356,11.895
0.357,11.895
0.358,11.895
0.359,11.895
0.36,11.895
0.361,11.895
0.362,11.895
0.363,11.896
0.364,11.896
0.365,11.896
0.366,11.896
0.367,11.896
0.368,11.896
0.369,11.896
0.37,11.896
0.371,11.896
0.372,11.896
0.373,11.896
0.374,11.896
0.375,11.897
0.376,11.897
0.377,11.897
0.378,11.897
0.379,11.897
0.38,11.897
0.381,11.897
0.382,11.897
0.383,11.897
0.384,11.897
0.385,11.897
0.386,11.897
0.387,11.897
0.388,11.897
0.389,11.897
0.39,11.897
0.391,11.898
0.392,11.898
0.393,11.898
0.394,11.898
0.395,11.898
0.396,11.898
0.397,11.898
0.398,11.898
0.399,11.898
0.4,11.898
0.401,11.898
0.402,11.898
0.403,11.898
0.404,11.898
0.405,11.898
0.406,11.898
0.407,11.898
0.408,11.898
0.409,11.898
0.41,11.898
0.411,11.898
0.412,11.898
0.413,11.898
0.414,11.899
0.415,11.899
0.416,11.899
0.417,11.899
0.418,11.899
0.419,11.899
0.42,11.899
0.421,11.899
0.422,11.899
0.423,11.899
0.424,11.899
0.425,11.899
0.426,11.899
0.427,11.899
0.428,11.899
0.429,11.899
0.43,11.899
0.431,11.899
0.432,11.899
0.433,11.899
0.434,11.899
0.435,11.899
0.436,11.899
0.437,11.899
0.438,11.899
0.439,11.899
0.44,11.899
0.441,11.899
0.442,11.899
0.443,11.899
0.444,11.899
0.445,11.899
0.446,11.899
0.447,11.899
0.448,11.899
0.449,11.899
0.45,11.899
0.451,11.899
0.452,11.899
0.453,11.899
0.454,11.899
0.455,11.899
0.456,11.899
0.457,11.899
0.458,11.899
0.459,11.899
0.46,11.899
0.461,11.899
0.462,11.899
0.463,11.899
0.464,11.899
0.465,11.899
0.466,11.9
0.467,11.9
0.468,11.9
0.469,11.9
0.47,11.9
0.471,11.9
0.472,11.9
0.473,11.9
0.474,11.9
0.475,11.9
0.476,11.9
0.477,11.9
0.478,11.9
0.479,11.9
0.48,11.9
0.481,11.9
0.482,11.9
0.483,11.9
0.484,11.9
0.485,11.9
0.486,11.9
0.487,11.9
0.488,11.9
0.489,11.9
0.49,11.9
0.491,11.9
0.492,11.9
0.493,11.9
0.494,11.9
0.495,11.9
0.496,11.9
0.497,11.9
0.498,11.9
0.499,11.9
0.5,11.9
0.501,11.9
0.502,11.9
0.503,11.9
0.504,11.9
0.505,11.9
0.506,11.9
0.507,11.9
0.508,11.9
0.509,11.9
0.51,11.9
0.511,11.9
0.512,11.9
0.513,11.9
0.514,11.9
0.515,11.9
0.516,11.9
0.517,11.9
0.518,11.9
0.519,11.9
0.52,11.9
0.521,11.9
0.522,11.9
0.523,11.9
0.524,11.9
0.525,11.9
0.526,11.9
0.527,11.9
0.528,11.9
0.529,11.9
0.53,11.9
0.531,11.9
0.532,11.9
0.533,11.9
0.534,11.9
0.535,11.9
0.536,11.9
0.537,11.9
0.538,11.9
0.539,11.9
0.54,11.9
0.541,11.9
0.542,11.9
0.543,11.9
0.544,11.9
0.545,11.9
0.546,11.9
0.547,11.9
0.548,11.9
0.549,11.9
0.55,11.9
0.551,11.9
0.552,11.9
0.553,11.9
0.554,11.9
0.555,11.9
0.556,11.9
0.557,11.9
0.558,11.9
0.559,11.9
0.56,11.9
0.561,11.9
0.562,11.9
0.563,11.9
0.564,11.9
0.565,11.9
0.566,11.9
0.567,11.9
0.568,11.9
0.569,11.9
0.57,11.9
0.571,11.9
0.572,11.9
0.573,11.9
0.574,11.9
0.575,11.9
0.576,11.9
0.577,11.9
0.578,11.9
0.579,11.9
0.58,11.9
0.581,11.9
0.582,11.9
0.583,11.9
0.584,11.9
0.585,11.9
0.586,11.9
0.587,11.9
0.588,11.9
0.589,11.9
0.59,11.9
0.591,11.9
0.592,11.9
0.593,11.9
0.594,11.9
0.595,11.9
0.596,11.9
0.597,11.9
0.598,11.9
0.599,11.9
0.6,11.9
0.601,11.899
0.602,11.897
0.603,11.897
0.604,11.9
0.605,11.909
0.606,11.922
0.607,11.942
0.608,11.967
0.609,11.998
0.61,12.033
0.611,12.072
0.612,12.114
0.613,12.158
0.614,12.204
0.615,12.25
0.616,12.296
0.617,12.342
0.618,12.386
0.619,12.429
0.62,12.47
0.621,12.508
0.622,12.543
0.623,12.576
0.624,12.607
0.625,12.634
0.626,12.659
0.627,12.682
0.628,12.702
0.629,12.721
0.63,12.737
0.631,12.752
0.632,12.765
0.633,12.777
0.634,12.788
0.635,12.798
0.636,12.807
0.637,12.816
0.638,12.824
0.639,12.831
0.64,12.839
0.641,12.846
0.642,12.853
0.643,12.86
0.644,12.866
0.645,12.873
0.646,12.879
0.647,12.886
0.648,12.892
0.649,12.898
0.65,12.904
0.651,12.91
0.652,12.916
0.653,12.922
0.654,12.927
0.655,12.933
0.656,12.938
0.657,12.943
0.658,12.947
0.659,12.952
0.66,12.956
0.661,12.96
0.662,12.964
0.663,12.968
0.664,12.972
0.665,12.975
0.666,12.978
0.667,12.981
0.668,12.984
0.669,12.987
0.67,12.99
0.671,12.993
0.672,12.995
0.673,12.998
0.674,13
0.675,13.002
0.676,13.004
0.677,13.007
0.678,13.009
0.679,13.011
0.68,13.013
0.681,13.014
0.682,13.016
0.683,13.018
0.684,13.02
0.685,13.022
0.686,13.023
0.687,13.025
0.688,13.026
0.689,13.028
0.69,13.029
0.691,13.031
0.692,13.032
0.693,13.034
0.694,13.035
0.695,13.036
0.696,13.037
0.697,13.039
0.698,13.04
0.699,13.041
0.7,13.042
0.701,13.043
0.702,13.044
0.703,13.045
0.704,13.046
0.705,13.047
0.706,13.048
0.707,13.049
0.708,13.05
0.709,13.051
0.71,13.052
0.711,13.053
0.712,13.054
0.713,13.054
0.714,13.055
0.715,13.056
0.716,13.057
0.717,13.058
0.718,13.058
0.719,13.059
0.72,13.06
0.721,13.06
0.722,13.061
0.723,13.062
0.724,13.062
0.725,13.063
0.726,13.063
0.727,13.064
0.728,13.065
0.729,13.065
0.73,13.066
0.731,13.066
0.732,13.067
0.733,13.067
0.734,13.068
0.735,13.068
0.736,13.069
0.737,13.069
0.738,13.07
0.739,13.07
0.74,13.07
0.741,13.071
0.742,13.071
0.743,13.072
0.744,13.072
0.745,13.072
0.746,13.073
0.747,13.073
0.748,13.074
0.749,13.074
0.75,13.074
0.751,13.075
0.752,13.075
0.753,13.075
0.754,13.076
0.755,13.076
0.756,13.076
0.757,13.076
0.758,13.077
0.759,13.077
0.76,13.077
0.761,13.078
0.762,13.078
0.763,13.078
0.764,13.078
0.765,13.079
0.766,13.079
0.767,13.079
0.768,13.079
0.769,13.08
0.77,13.08
0.771,13.08
0.772,13.08
0.773,13.08
0.774,13.081
0.775,13.081
0.776,13.081
0.777,13.081
0.778,13.081
0.779,13.082
0.78,13.082
0.781,13.082
0.782,13.082
0.783,13.082
0.784,13.082
0.785,13.083
0.786,13.083
0.787,13.083
0.788,13.083
0.789,13.083
0.79,13.083
0.791,13.083
0.792,13.084
0.793,13.084
0.794,13.084
0.795,13.084
0.796,13.084
0.797,13.084
0.798,13.084
0.799,13.085
0.8,13.085
0.801,13.085
0.802,13.085
0.803,13.085
0.804,13.085
0.805,13.085
0.806,13.085
0.807,13.085
0.808,13.085
0.809,13.086
0.81,13.086
0.811,13.086
0.812,13.086
0.813,13.086
0.814,13.086
0.815,13.086
0.816,13.086
0.817,13.086
0.818,13.086
0.819,13.086
0.82,13.087
0.821,13.087
0.822,13.087
0.823,13.087
0.824,13.087
0.825,13.087
0.826,13.087
0.827,13.087
0.828,13.087
0.829,13.087
0.83,13.087
0.831,13.087
0.832,13.087
0.833,13.087
0.834,13.087
0.835,13.087
0.836,13.088
0.837,13.088
0.838,13.088
0.839,13.088
0.84,13.088
0.841,13.088
0.842,13.088
0.843,13.088
0.844,13.088
0.845,13.088
0.846,13.088
0.847,13.088
0.848,13.088
0.849,13.088
0.85,13.088
0.851,13.088
0.852,13.088
0.853,13.088
0.854,13.088
0.855,13.088
0.856,13.088
0.857,13.088
0.858,13.088
0.859,13.088
0.86,13.089
0.861,13.089
0.862,13.089
0.863,13.089
0.864,13.089
0.865,13.089
0.866,13.089
0.867,13.089
0.868,13.089
0.869,13.089
0.87,13.089
0.871,13.089
0.872,13.089
0.873,13.089
0.874,13.089
0.875,13.089
0.876,13.089
0.877,13.089
0.878,13.089
0.879,13.089
0.88,13.089
0.881,13.089
0.882,13.089
0.883,13.089
0.884,13.089
0.885,13.089
0.886,13.089
0.887,13.089
0.888,13.089
0.889,13.089
0.89,13.089
0.891,13.089
0.892,13.089
0.893,13.089
0.894,13.089
0.895,13.089
0.896,13.089
0.897,13.089
0.898,13.089
0.899,13.089
0.9,13.089
0.901,13.089
0.902,13.089
0.903,13.089
0.904,13.089
0.905,13.089
0.906,13.089
0.907,13.089
0.908,13.089
0.909,13.089
0.91,13.089
0.911,13.09
0.912,13.09
0.913,13.09
0.914,13.09
0.915,13.09
0.916,13.09
0.917,13.09
0.918,13.09
0.919,13.09
0.92,13.09
0.921,13.09
0.922,13.09
0.923,13.09
0.924,13.09
0.925,13.09
0.926,13.09
0.927,13.09
0.928,13.09
0.929,13.09
0.93,13.09
0.931,13.09
0.932,13.09
0.933,13.09
0.934,13.09
0.935,13.09
0.936,13.09
0.937,13.09
0.938,13.09
0.939,13.09
0.94,13.09
0.941,13.09
0.942,13.09
0.943,13.09
0.944,13.09
0.945,13.09
0.946,13.09
0.947,13.09
0.948,13.09
0.949,13.09
0.95,13.09
0.951,13.09
0.952,13.09
0.953,13.09
0.954,13.09
0.955,13.09
0.956,13.09
0.957,13.09
0.958,13.09
0.959,13.09
0.96,13.09
0.961,13.09
0.962,13.09
0.963,13.09
0.964,13.09
0.965,13.09
0.966,13.09
0.967,13.09
0.968,13.09
0.969,13.09
0.97,13.09
0.971,13.09
0.972,13.09
0.973,13.09
0.974,13.09
0.975,13.09
0.976,13.09
0.977,13.09
0.978,13.09
0.979,13.09
0.98,13.09
0.981,13.09
0.982,13.09
0.983,13.09
0.984,13.09
0.985,13.09
0.986,13.09
0.987,13.09
0.988,13.09
0.989,13.09
0.99,13.09
0.991,13.09
0.992,13.09
0.993,13.09
0.994,13.09
0.995,13.09
0.996,13.09
0.997,13.09
0.998,13.09
0.999,13.09
1,13.09


==> Simulation_V3.dat <==
0,1
0.001,0.79404
0.002,0.59591
0.003,0.4213
0.004,0.28834
0.005,0.19817
0.006,0.15029
0.007,0.1442
0.008,0.17946
0.009,0.2556
0.01,0.37215
0.011,0.52857
0.012,0.72431
0.013,0.95877
0.014,1.2313
0.015,1.5412
0.016,1.8876
0.017,2.2698
0.018,2.6868
0.019,3.1377
0.02,3.6216
0.021,4.1373
0.022,4.6837
0.023,5.2597
0.024,5.8641
0.025,6.4955
0.026,7.1527
0.027,7.8342
0.028,8.5302
0.029,9.2169
0.03,9.885
0.031,10.534
0.032,11.163
0.033,11.771
0.034,12.358
0.035,12.922
0.036,13.464
0.037,13.981
0.038,14.474
0.039,14.942
0.04,15.382
0.041,15.796
0.042,16.182
0.043,16.54
0.044,16.868
0.045,17.167
0.046,17.436
0.047,17.675
0.048,17.883
0.049,18.059
0.05,18.205
0.051,18.318
0.052,18.401
0.053,18.451
0.054,18.47
0.055,18.457
0.056,18.413
0.057,18.337
0.058,18.231
0.059,18.093
0.06,17.926
0.061,17.732
0.062,17.528
0.063,17.328
0.064,17.13
0.065,16.934
0.066,16.739
0.067,16.546
0.068,16.352
0.069,16.159
0.07,15.966
0.071,15.773
0.072,15.58
0.073,15.387
0.074,15.194
0.075,15
0.076,14.806
0.077,14.612
0.078,14.418
0.079,14.224
0.08,14.029
0.081,13.834
0.082,13.639
0.083,13.444
0.084,13.249
0.085,13.053
0.086,12.858
0.087,12.662
0.088,12.466
0.089,12.27
0.09,12.074
0.091,11.878
0.092,11.682
0.093,11.486
0.094,11.289
0.095,11.093
0.096,10.897
0.097,10.7
0.098,10.504
0.099,10.307
0.1,10.111
0.101,9.9143
0.102,9.7177
0.103,9.5211
0.104,9.3245
0.105,9.1279
0.106,8.9312
0.107,8.7345
0.108,8.5379
0.109,8.3412
0.11,8.1444
0.111,7.9477
0.112,7.751
0.113,7.5543
0.114,7.3575
0.115,7.1608
0.116,6.964
0.117,6.7675
0.118,6.5714
0.119,6.3796
0.12,6.207
0.121,6.0629
0.122,5.9473
0.123,5.8605
0.124,5.8032
0.125,5.7761
0.126,5.7794
0.127,5.8131
0.128,5.8772
0.129,5.9716
0.13,6.0958
0.131,6.2497
0.132,6.4326
0.133,6.644
0.134,6.8834
0.135,7.1501
0.136,7.4434
0.137,7.7625
0.138,8.1067
0.139,8.4745
0.14,8.8638
0.141,9.2688
0.142,9.6742
0.143,10.067
0.144,10.438
0.145,10.789
0.146,11.12
0.147,11.43
0.148,11.72
0.149,11.989
0.15,12.238
0.151,12.466
0.152,12.673
0.153,12.858
0.154,13.022
0.155,13.164
0.156,13.285
0.157,13.383
0.158,13.46
0.159,13.514
0.16,13.545
0.161,13.555
0.162,13.542
0.163,13.508
0.164,13.451
0.165,13.372
0.166,13.273
0.167,13.156
0.168,13.02
0.169,12.869
0.17,12.702
0.171,12.521
0.172,12.326
0.173,12.132
0.174,11.942
0.175,11.756
0.176,11.572
0.177,11.397
0.178,11.236
0.179,11.093
0.18,10.967
0.181,10.858
0.182,10.765
0.183,10.687
0.184,10.626
0.185,10.581
0.186,10.554
0.187,10.546
0.188,10.556
0.189,10.585
0.19,10.633
0.191,10.7
0.192,10.784
0.193,10.879
0.194,10.981
0.195,11.087
0.196,11.193
0.197,11.296
0.198,11.395
0.199,11.488
0.2,11.574
0.201,11.652
0.202,11.722
0.203,11.783
0.204,11.836
0.205,11.88
0.206,11.916
0.207,11.944
0.208,11.965
0.209,11.98
0.21,11.99
0.211,11.995
0.212,11.996
0.213,11.994
0.214,11.989
0.215,11.983
0.216,11.976
0.217,11.969
0.218,11.962
0.219,11.955
0.22,11.949
0.221,11.943
0.222,11.939
0.223,11.936
0.224,11.935
0.225,11.934
0.226,11.935
0.227,11.936
0.228,11.939
0.229,11.942
0.23,11.946
0.231,11.95
0.232,11.954
0.233,11.959
0.234,11.964
0.235,11.968
0.236,11.973
0.237,11.977
0.238,11.981
0.239,11.985
0.24,11.988
0.241,11.991
0.242,11.994
0.243,11.996
0.244,11.998
0.245,12
0.246,12.001
0.247,12.002
0.248,12.003
0.249,12.004
0.25,12.004
0.251,12.004
0.252,12.005
0.253,12.005
0.254,12.005
0.255,12.005
0.256,12.005
0.257,12.005
0.258,12.005
0.259,12.005
0.26,12.005
0.261,12.005
0.262,12.005
0.263,12.005
0.264,12.005
0.265,12.005
0.266,12.006
0.267,12.006
0.268,12.006
0.269,12.006
0.27,12.006
0.271,12.006
0.272,12.007
0.273,12.007
0.274,12.007
0.275,12.007
0.276,12.007
0.277,12.007
0.278,12.007
0.279,12.007
0.28,12.007
0.281,12.007
0.282,12.007
0.283,12.007
0.284,12.007
0.285,12.007
0.286,12.007
0.287,12.007
0.288,12.007
0.289,12.007
0.29,12.007
0.291,12.007
0.292,12.007
0.293,12.007
0.294,12.007
0.295,12.007
0.296,12.006
0.297,12.006
0.298,12.006
0.299,12.006
0.3,12.006
0.301,12.006
0.302,12.006
0.303,12.006
0.304,12.006
0.305,12.006
0.306,12.006
0.307,12.006
0.308,12.005
0.309,12.005
0.31,12.005
0.311,12.005
0.312,12.005
0.313,12.005
0.314,12.005
0.315,12.005
0.316,12.005
0.317,12.005
0.318,12.005
0.319,12.005
0.32,12.005
0.321,12.004
0.322,12.004
0.323,12.004
0.324,12.004
0.325,12.004
0.326,12.004
0.327,12.004
0.328,12.004
0.329,12.004
0.33,12.004
0.331,12.004
0.332,12.004
0.333,12.004
0.334,12.004
0.335,12.004
0.336,12.003
0.337,12.003
0.338,12.003
0.339,12.003
0.34,12.003
0.341,12.003
0.342,12.003
0.343,12.003
0.344,12.003
0.345,12.003
0.346,12.003
0.347,12.003
0.348,12.003
0.349,12.003
0.35,12.003
0.351,12.003
0.352,12.003
0.353,12.002
0.354,12.002
0.355,12.002
0.356,12.002
0.357,12.002
0.358,12.002
0.359,12.002
0.36,12.002
0.361,12.002
0.362,12.002
0.363,12.002
0.364,12.002
0.365,12.002
0.366,12.002
0.367,12.002
0.368,12.002
0.369,12.002
0.37,12.002
0.371,12.002
0.372,12.002
0.373,12.002
0.374,12.002
0.375,12.002
0.376,12.002
0.377,12.002
0.378,12.002
0.379,12.001
0.38,12.001
0.381,12.001
0.382,12.001
0.383,12.001
0.384,12.001
0.385,12.001
0.386,12.001
0.387,12.001
0.388,12.001
0.389,12.001
0.39,12.001
0.391,12.001
0.392,12.001
0.393,12.001
0.394,12.001
0.395,12.001
0.396,12.001
0.397,12.001
0.398,12.001
0.399,12.001
0.4,12.001
0.401,12.001
0.402,12.001
0.403,12.001
0.404,12.001
0.405,12.001
0.406,12.001
0.407,12.001
0.408,12.001
0.409,12.001
0.41,12.001
0.411,12.001
0.412,12.001
0.413,12.001
0.414,12.001
0.415,12.001
0.416,12.001
0.417,12.001
0.418,12.001
0.419,12.001
0.42,12.001
0.421,12.001
0.422,12.001
0.423,12.001
0.424,12.001
0.425,12.001
0.426,12.001
0.427,12.001
0.428,12.001
0.429,12.001
0.43,12.001
0.431,12.001
0.432,12
0.433,12
0.434,12
0.435,12
0.436,12
0.437,12
0.438,12
0.439,12
0.44,12
0.441,12
0.442,12
0.443,12
0.444,12
0.445,12
0.446,12
0.447,12
0.448,12
0.449,12
0.45,12
0.451,12
0.452,12
0.453,12
0.454,12
0.455,12
0.456,12
0.457,12
0.458,12
0.459,12
0.46,12
0.461,12
0.462,12
0.463,12
0.464,12
0.465,12
0.466,12
0.467,12
0.468,12
0.469,12
0.47,12
0.471,12
0.472,12
0.473,12
0.474,12
0.475,12
0.476,12
0.477,12
0.478,12
0.479,12
0.48,12
0.481,12
0.482,12
0.483,12
0.484,12
0.485,12
0.486,12
0.487,12
0.488,12
0.489,12
0.49,12
0.491,12
0.492,12
0.493,12
0.494,12
0.495,12
0.496,12
0.497,12
0.498,12
0.499,12
0.5,12
0.501,12
0.502,12
0.503,12
0.504,12
0.505,12
0.506,12
0.507,12
0.508,12
0.509,12
0.51,12
0.511,12
0.512,12
0.513,12
0.514,12
0.515,12
0.516,12
0.517,12
0.518,12
0.519,12
0.52,12
0.521,12
0.522,12
0.523,12
0.524,12
0.525,12
0.526,12
0.527,12
0.528,12
0.529,12
0.53,12
0.531,12
0.532,12
0.533,12
0.534,12
0.535,12
0.536,12
0.537,12
0.538,12
0.539,12
0.54,12
0.541,12
0.542,12
0.543,12
0.544,12
0.545,12
0.546,12
0.547,12
0.548,12
0.549,12
0.55,12
0.551,12
0.552,12
0.553,12
0.554,12
0.555,12
0.556,12
0.557,12
0.558,12
0.559,12
0.56,12
0.561,12
0.562,12
0.563,12
0.564,12
0.565,12
0.566,12
0.567,12
0.568,12
0.569,12
0.57,12
0.571,12
0.572,12
0.573,12
0.574,12
0.575,12
0.576,12
0.577,12
0.578,12
0.579,12
0.58,12
0.581,12
0.582,12
0.583,12
0.584,12
0.585,12
0.586,12
0.587,12
0.588,12
0.589,12
0.59,12
0.591,12
0.592,12
0.593,12
0.594,12
0.595,12
0.596,12
0.597,12
0.598,12
0.599,12
0.6,12
0.601,12
0.602,12.003
0.603,12.009
0.604,12.021
0.605,12.038
0.606,12.06
0.607,12.089
0.608,12.123
0.609,12.163
0.61,12.206
0.611,12.253
0.612,12.302
0.613,12.353
0.614,12.405
0.615,12.457
0.616,12.508
0.617,12.558
0.618,12.606
0.619,12.651
0.62,12.694
0.621,12.734
0.622,12.772
0.623,12.806
0.624,12.837
0.625,12.865
0.626,12.891
0.627,12.913
0.628,12.934
0.629,12.952
0.63,12.968
0.631,12.983
0.632,12.996
0.633,13.007
0.634,13.018
0.635,13.028
0.636,13.036
0.637,13.045
0.638,13.052
0.639,13.06
0.64,13.067
0.641,13.073
0.642,13.08
0.643,13.086
0.644,13.092
0.645,13.098
0.646,13.104
0.647,13.11
0.648,13.115
0.649,13.121
0.65,13.126
0.651,13.131
0.652,13.136
0.653,13.141
0.654,13.145
0.655,13.149
0.656,13.154
0.657,13.157
0.658,13.161
0.659,13.164
0.66,13.167
0.661,13.17
0.662,13.173
0.663,13.176
0.664,13.178
0.665,13.18
0.666,13.182
0.667,13.184
0.668,13.186
0.669,13.188
0.67,13.189
0.671,13.19
0.672,13.192
0.673,13.193
0.674,13.194
0.675,13.195
0.676,13.196
0.677,13.197
0.678,13.198
0.679,13.199
0.68,13.2
0.681,13.2
0.682,13.201
0.683,13.202
0.684,13.202
0.685,13.203
0.686,13.203
0.687,13.204
0.688,13.204
0.689,13.205
0.69,13.205
0.691,13.205
0.692,13.206
0.693,13.206
0.694,13.206
0.695,13.207
0.696,13.207
0.697,13.207
0.698,13.207
0.699,13.207
0.7,13.208
0.701,13.208
0.702,13.208
0.703,13.208
0.704,13.208
0.705,13.208
0.706,13.208
0.707,13.208
0.708,13.208
0.709,13.208
0.71,13.208
0.711,13.208
0.712,13.208
0.713,13.208
0.714,13.208
0.715,13.208
0.716,13.208
0.717,13.208
0.718,13.208
0.719,13.208
0.72,13.208
0.721,13.208
0.722,13.208
0.723,13.208
0.724,13.208
0.725,13.208
0.726,13.208
0.727,13.208
0.728,13.208
0.729,13.208
0.73,13.208
0.731,13.207
0.732,13.207
0.733,13.207
0.734,13.207
0.735,13.207
0.736,13.207
0.737,13.207
0.738,13.207
0.739,13.207
0.74,13.207
0.741,13.207
0.742,13.207
0.743,13.206
0.744,13.206
0.745,13.206
0.746,13.206
0.747,13.206
0.748,13.206
0.749,13.206
0.75,13.206
0.751,13.206
0.752,13.206
0.753,13.206
0.754,13.205
0.755,13.205
0.756,13.205
0.757,13.205
0.758,13.205
0.759,13.205
0.76,13.205
0.761,13.205
0.762,13.205
0.763,13.205
0.764,13.205
0.765,13.205
0.766,13.204
0.767,13.204
0.768,13.204
0.769,13.204
0.77,13.204
0.771,13.204
0.772,13.204
0.773,13.204
0.774,13.204
0.775,13.204
0.776,13.204
0.777,13.204
0.778,13.204
0.779,13.204
0.78,13.203
0.781,13.203
0.782,13.203
0.783,13.203
0.784,13.203
0.785,13.203
0.786,13.203
0.787,13.203
0.788,13.203
0.789,13.203
0.79,13.203
0.791,13.203
0.792,13.203
0.793,13.203
0.794,13.203
0.795,13.203
0.796,13.203
0.797,13.203
0.798,13.202
0.799,13.202
0.8,13.202
0.801,13.202
0.802,13.202
0.803,13.202
0.804,13.202
0.805,13.202
0.806,13.202
0.807,13.202
0.808,13.202
0.809,13.202
0.81,13.202
0.811,13.202
0.812,13.202
0.813,13.202
0.814,13.202
0.815,13.202
0.816,13.202
0.817,13.202
0.818,13.202
0.819,13.202
0.82,13.202
0.821,13.202
0.822,13.202
0.823,13.202
0.824,13.201
0.825,13.201
0.826,13.201
0.827,13.201
0.828,13.201
0.829,13.201
0.83,13.201
0.831,13.201
0.832,13.201
0.833,13.201
0.834,13.201
0.835,13.201
0.836,13.201
0.837,13.201
0.838,13.201
0.839,13.201
0.84,13.201
0.841,13.201
0.842,13.201
0.843,13.201
0.844,13.201
0.845,13.201
0.846,13.201
0.847,13.201
0.848,13.201
0.849,13.201
0.85,13.201
0.851,13.201
0.852,13.201
0.853,13.201
0.854,13.201
0.855,13.201
0.856,13.201
0.857,13.201
0.858,13.201
0.859,13.201
0.86,13.201
0.861,13.201
0.862,13.201
0.863,13.201
0.864,13.201
0.865,13.201
0.866,13.201
0.867,13.201
0.868,13.201
0.869,13.201
0.87,13.201
0.871,13.201
0.872,13.201
0.873,13.201
0.874,13.201
0.875,13.201
0.876,13.201
0.877,13.2
0.878,13.2
0.879,13.2
0.88,13.2
0.881,13.2
0.882,13.2
0.883,13.2
0.884,13.2
0.885,13.2
0.886,13.2
0.887,13.2
0.888,13.2
0.889,13.2
0.89,13.2
0.891,13.2
0.892,13.2
0.893,13.2
0.894,13.2
0.895,13.2
0.896,13.2
0.897,13.2
0.898,13.2
0.899,13.2
0.9,13.2
0.901,13.2
0.902,13.2
0.903,13.2
0.904,13.2
0.905,13.2
0.906,13.2
0.907,13.2
0.908,13.2
0.909,13.2
0.91,13.2
0.911,13.2
0.912,13.2
0.913,13.2
0.914,13.2
0.915,13.2
0.916,13.2
0.917,13.2
0.918,13.2
0.919,13.2
0.92,13.2
0.921,13.2
0.922,13.2
0.923,13.2
0.924,13.2
0.925,13.2
0.926,13.2
0.927,13.2
0.928,13.2
0.929,13.2
0.93,13.2
0.931,13.2
0.932,13.2
0.933,13.2
0.934,13.2
0.935,13.2
0.936,13.2
0.937,13.2
0.938,13.2
0.939,13.2
0.94,13.2
0.941,13.2
0.942,13.2
0.943,13.2
0.944,13.2
0.945,13.2
0.946,13.2
0.947,13.2
0.948,13.2
0.949,13.2
0.95,13.2
0.951,13.2
0.952,13.2
0.953,13.2
0.954,13.2
0.955,13.2
0.956,13.2
0.957,13.2
0.958,13.2
0.959,13.2
0.96,13.2
0.961,13.2
0.962,13.2
0.963,13.2
0.964,13.2
0.965,13.2
0.966,13.2
0.967,13.2
0.968,13.2
0.969,13.2
0.97,13.2
0.971,13.2
0.972,13.2
0.973,13.2
0.974,13.2
0.975,13.2
0.976,13.2
0.977,13.2
0.978,13.2
0.979,13.2
0.98,13.2
0.981,13.2
0.982,13.2
0.983,13.2
0.984,13.2
0.985,13.2
0.986,13.2
0.987,13.2
0.988,13.2
0.989,13.2
0.99,13.2
0.991,13.2
0.992,13.2
0.993,13.2
0.994,13.2
0.995,13.2
0.996,13.2
0.997,13.2
0.998,13.2
0.999,13.2
1,13.2

